Learning Causal Orderings for In-Context Tabular Prediction

In-context learning for tabular data sets strong predictive standards in observational settings; it however primarily relies on correlational structure, which becomes unreliable under distribution shift or intervention. While established methods to discover causal structure exist, they are often focused on structure identifiability and decoupled from the predictive architectures that could benefit from them. To bridge these perspectives, we study how to simultaneously infer and enforce causal structure in the form of topological variable orderings into tabular prediction. Unlike standard architectures, our model TabOrder uses causal order-constrained attention, basing predictions only on features that precede a target under a learned causal order. Similar to causal discovery methods, TabOrder learns the optimal variable ordering in an unsupervised manner through a likelihood-based objective. We justify this choice under standard functional model classes and also study how sample missingness, a common challenge in tabular data, interacts with causal direction identification. Empirically, we confirm that TabOrder recovers accurate variable orderings while addressing prediction and imputation tasks, as well as gives insight into real-world biological data under intervention.

==> expres/imputation/rank_by_method_complete/CC18_finetuned-foundation.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,3.196970,4.909091,MCAR,33,33
0.2,2.803030,5.121212,MCAR,33,33
0.3,2.318182,4.621212,MCAR,33,33
0.4,2.393939,4.409091,MCAR,33,33
0.5,2.000000,4.818182,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_gain.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,7.378788,6.696970,MCAR,33,33
0.2,7.287879,7.257576,MCAR,33,33
0.3,7.196970,7.242424,MCAR,33,33
0.4,8.136364,7.106061,MCAR,33,33
0.5,8.787879,7.121212,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_hyperimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,2.016129,3.661290,MCAR,31,31
0.2,2.209677,4.016129,MCAR,31,31
0.3,2.612903,3.419355,MCAR,31,31
0.4,2.629032,3.629032,MCAR,31,31
0.5,3.216667,3.350000,MCAR,30,30


==> expres/imputation/rank_by_method_complete/CC18_ice.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,3.090909,4.621212,MCAR,33,33
0.2,3.606061,4.318182,MCAR,33,33
0.3,4.242424,4.303030,MCAR,33,33
0.4,4.590909,4.242424,MCAR,33,33
0.5,4.757576,4.590909,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_knn.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,4.515152,4.803030,MCAR,33,33
0.2,4.848485,4.545455,MCAR,33,33
0.3,5.090909,4.439394,MCAR,33,33
0.4,5.151515,5.045455,MCAR,33,33
0.5,5.469697,5.318182,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_mean.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.484848,7.636364,MCAR,33,33
0.2,8.363636,8.242424,MCAR,33,33
0.3,8.166667,8.212121,MCAR,33,33
0.4,7.681818,7.500000,MCAR,33,33
0.5,7.242424,6.924242,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_mice.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.612903,6.580645,MCAR,31,31
0.2,8.712121,6.984848,MCAR,33,33
0.3,8.796875,7.453125,MCAR,32,32
0.4,8.803030,7.378788,MCAR,33,33
0.5,8.765625,7.359375,MCAR,32,32


==> expres/imputation/rank_by_method_complete/CC18_missforest.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,3.757576,5.272727,MCAR,33,33
0.2,3.454545,4.378788,MCAR,33,33
0.3,3.090909,5.030303,MCAR,33,33
0.4,2.939394,4.333333,MCAR,33,33
0.5,2.727273,4.242424,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_miwae.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,10.318182,8.196970,MCAR,33,33
0.2,10.272727,8.393939,MCAR,33,33
0.3,10.136364,8.378788,MCAR,33,33
0.4,9.848485,8.318182,MCAR,33,33
0.5,9.424242,8.318182,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_pretrained-foundation.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,9.000000,7.863636,MCAR,33,33
0.2,9.318182,7.424242,MCAR,33,33
0.3,9.545455,7.984848,MCAR,33,33
0.4,9.772727,8.863636,MCAR,33,33
0.5,9.666667,9.378788,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_softimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,6.651515,6.818182,MCAR,33,33
0.2,6.409091,6.666667,MCAR,33,33
0.3,6.212121,6.318182,MCAR,33,33
0.4,5.772727,6.636364,MCAR,33,33
0.5,5.469697,5.666667,MCAR,33,33


==> expres/imputation/rank_by_method_complete/CC18_tabimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,7.291667,7.125000,MCAR,12,12
0.2,7.000000,7.125000,MCAR,12,12
0.3,6.541667,6.583333,MCAR,12,12
0.4,5.875000,6.750000,MCAR,12,12
0.5,5.666667,6.791667,MCAR,12,12


==> expres/imputation/rank_by_method_complete/CTR23_finetuned-foundation.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,2.913043,6.065217,MCAR,23,23
0.2,2.521739,5.108696,MCAR,23,23
0.3,2.065217,3.913043,MCAR,23,23
0.4,1.717391,3.130435,MCAR,23,23
0.5,1.565217,2.586957,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_gain.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.152174,7.826087,MCAR,23,23
0.2,7.978261,7.869565,MCAR,23,23
0.3,7.891304,7.608696,MCAR,23,23
0.4,8.695652,7.717391,MCAR,23,23
0.5,9.217391,7.347826,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_hyperimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,1.750000,3.250000,MCAR,22,22
0.2,2.204545,3.590909,MCAR,22,22
0.3,2.613636,3.568182,MCAR,22,22
0.4,3.260870,4.065217,MCAR,23,23
0.5,3.326087,4.173913,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_ice.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,2.978261,3.543478,MCAR,23,23
0.2,3.021739,3.891304,MCAR,23,23
0.3,3.434783,3.804348,MCAR,23,23
0.4,4.130435,5.130435,MCAR,23,23
0.5,4.326087,5.065217,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_knn.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,4.173913,4.478261,MCAR,23,23
0.2,4.891304,5.152174,MCAR,23,23
0.3,5.391304,6.326087,MCAR,23,23
0.4,6.000000,6.804348,MCAR,23,23
0.5,5.760870,6.608696,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_mean.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,9.369565,7.326087,MCAR,23,23
0.2,8.956522,7.326087,MCAR,23,23
0.3,8.586957,7.021739,MCAR,23,23
0.4,7.804348,6.673913,MCAR,23,23
0.5,6.521739,5.934783,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_mice.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.478261,7.434783,MCAR,23,23
0.2,9.173913,7.978261,MCAR,23,23
0.3,9.347826,8.500000,MCAR,23,23
0.4,9.391304,8.000000,MCAR,23,23
0.5,9.130435,8.086957,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_missforest.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,4.130435,5.173913,MCAR,23,23
0.2,3.891304,4.565217,MCAR,23,23
0.3,3.543478,4.543478,MCAR,23,23
0.4,3.260870,4.391304,MCAR,23,23
0.5,3.409091,3.545455,MCAR,11,11


==> expres/imputation/rank_by_method_complete/CTR23_miwae.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,10.782609,9.739130,MCAR,23,23
0.2,10.673913,9.347826,MCAR,23,23
0.3,10.369565,9.260870,MCAR,23,23
0.4,10.065217,9.152174,MCAR,23,23
0.5,8.525000,8.125000,MCAR,20,20


==> expres/imputation/rank_by_method_complete/CTR23_pretrained-foundation.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.826087,8.413043,MCAR,23,23
0.2,9.043478,9.108696,MCAR,23,23
0.3,9.695652,9.391304,MCAR,23,23
0.4,9.891304,9.695652,MCAR,23,23
0.5,9.152174,9.239130,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_softimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,6.956522,6.086957,MCAR,23,23
0.2,6.630435,5.586957,MCAR,23,23
0.3,6.304348,5.586957,MCAR,23,23
0.4,5.934783,5.021739,MCAR,23,23
0.5,5.065217,5.043478,MCAR,23,23


==> expres/imputation/rank_by_method_complete/CTR23_tabimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,7.533333,6.366667,MCAR,15,15
0.2,6.833333,6.100000,MCAR,15,15
0.3,6.466667,6.100000,MCAR,15,15
0.4,5.633333,6.200000,MCAR,15,15
0.5,5.033333,5.433333,MCAR,15,15


==> expres/imputation/rank_by_method_subset/CC18_finetuned-foundation.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,3.166667,4.181818,MCAR,33,33
0.2,2.772727,4.424242,MCAR,33,33
0.3,2.303030,4.090909,MCAR,33,33
0.4,2.363636,3.893939,MCAR,33,33
0.5,1.969697,4.212121,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CC18_gain.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,6.515152,5.439394,MCAR,33,33
0.2,6.424242,5.954545,MCAR,33,33
0.3,6.287879,5.984848,MCAR,33,33
0.4,6.787879,5.893939,MCAR,33,33
0.5,6.954545,5.893939,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CC18_hyperimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,1.903226,2.983871,MCAR,31,31
0.2,2.064516,3.241935,MCAR,31,31
0.3,2.419355,2.822581,MCAR,31,31
0.4,2.403226,2.951613,MCAR,31,31
0.5,2.783333,2.766667,MCAR,30,30


==> expres/imputation/rank_by_method_subset/CC18_ice.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,2.984848,3.742424,MCAR,33,33
0.2,3.484848,3.515152,MCAR,33,33
0.3,3.984848,3.545455,MCAR,33,33
0.4,4.121212,3.484848,MCAR,33,33
0.5,4.227273,3.787879,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CC18_knn.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,4.242424,3.878788,MCAR,33,33
0.2,4.500000,3.681818,MCAR,33,33
0.3,4.666667,3.545455,MCAR,33,33
0.4,4.712121,4.196970,MCAR,33,33
0.5,4.969697,4.500000,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CC18_mean.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.272727,7.439394,MCAR,33,33
0.2,8.151515,8.000000,MCAR,33,33
0.3,7.954545,7.939394,MCAR,33,33
0.4,7.454545,7.272727,MCAR,33,33
0.5,7.030303,6.742424,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CC18_mice.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,6.870968,5.322581,MCAR,31,31
0.2,6.909091,5.606061,MCAR,33,33
0.3,6.984375,6.015625,MCAR,32,32
0.4,7.030303,6.000000,MCAR,33,33
0.5,6.953125,5.890625,MCAR,32,32


==> expres/imputation/rank_by_method_subset/CC18_missforest.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,3.651515,4.409091,MCAR,33,33
0.2,3.333333,3.727273,MCAR,33,33
0.3,2.969697,4.212121,MCAR,33,33
0.4,2.787879,3.681818,MCAR,33,33
0.5,2.545455,3.545455,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CC18_miwae.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,9.954545,7.954545,MCAR,33,33
0.2,9.909091,8.181818,MCAR,33,33
0.3,9.772727,8.166667,MCAR,33,33
0.4,9.484848,8.075758,MCAR,33,33
0.5,9.060606,8.075758,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CC18_pretrained-foundation.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.757576,7.727273,MCAR,33,33
0.2,9.000000,7.272727,MCAR,33,33
0.3,9.196970,7.818182,MCAR,33,33
0.4,9.409091,8.681818,MCAR,33,33
0.5,9.303030,9.151515,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CC18_softimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,6.227273,5.575758,MCAR,33,33
0.2,6.151515,5.560606,MCAR,33,33
0.3,6.015152,5.409091,MCAR,33,33
0.4,5.454545,5.590909,MCAR,33,33
0.5,5.090909,4.863636,MCAR,33,33


==> expres/imputation/rank_by_method_subset/CTR23_finetuned-foundation.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,2.891304,4.869565,MCAR,23,23
0.2,2.500000,4.173913,MCAR,23,23
0.3,2.043478,3.260870,MCAR,23,23
0.4,1.695652,2.739130,MCAR,23,23
0.5,1.543478,2.260870,MCAR,23,23


==> expres/imputation/rank_by_method_subset/CTR23_gain.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,6.913043,6.369565,MCAR,23,23
0.2,6.760870,6.369565,MCAR,23,23
0.3,6.652174,6.173913,MCAR,23,23
0.4,7.021739,6.239130,MCAR,23,23
0.5,6.673913,5.739130,MCAR,23,23


==> expres/imputation/rank_by_method_subset/CTR23_hyperimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,1.704545,2.659091,MCAR,22,22
0.2,2.068182,2.818182,MCAR,22,22
0.3,2.363636,2.909091,MCAR,22,22
0.4,2.804348,3.173913,MCAR,23,23
0.5,2.652174,3.217391,MCAR,23,23


==> expres/imputation/rank_by_method_subset/CTR23_ice.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,2.934783,2.956522,MCAR,23,23
0.2,2.956522,3.282609,MCAR,23,23
0.3,3.369565,3.195652,MCAR,23,23
0.4,3.782609,4.217391,MCAR,23,23
0.5,3.630435,4.043478,MCAR,23,23


==> expres/imputation/rank_by_method_subset/CTR23_knn.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,3.782609,3.456522,MCAR,23,23
0.2,4.347826,4.195652,MCAR,23,23
0.3,4.739130,5.065217,MCAR,23,23
0.4,5.043478,5.391304,MCAR,23,23
0.5,4.630435,4.891304,MCAR,23,23


==> expres/imputation/rank_by_method_subset/CTR23_mean.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.782609,6.760870,MCAR,23,23
0.2,8.369565,6.760870,MCAR,23,23
0.3,8.043478,6.500000,MCAR,23,23
0.4,7.282609,6.217391,MCAR,23,23
0.5,6.021739,5.521739,MCAR,23,23


==> expres/imputation/rank_by_method_subset/CTR23_mice.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,7.043478,5.956522,MCAR,23,23
0.2,7.326087,6.347826,MCAR,23,23
0.3,7.282609,6.695652,MCAR,23,23
0.4,7.217391,6.413043,MCAR,23,23
0.5,6.717391,6.347826,MCAR,23,23


==> expres/imputation/rank_by_method_subset/CTR23_missforest.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,4.086957,4.456522,MCAR,23,23
0.2,3.826087,3.913043,MCAR,23,23
0.3,3.456522,3.782609,MCAR,23,23
0.4,3.152174,3.543478,MCAR,23,23
0.5,3.272727,2.772727,MCAR,11,11


==> expres/imputation/rank_by_method_subset/CTR23_miwae.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,10.130435,9.130435,MCAR,23,23
0.2,10.021739,8.739130,MCAR,23,23
0.3,9.717391,8.652174,MCAR,23,23
0.4,9.413043,8.630435,MCAR,23,23
0.5,7.775000,7.425000,MCAR,20,20


==> expres/imputation/rank_by_method_subset/CTR23_pretrained-foundation.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,8.347826,7.934783,MCAR,23,23
0.2,8.434783,8.673913,MCAR,23,23
0.3,9.043478,8.956522,MCAR,23,23
0.4,9.239130,9.260870,MCAR,23,23
0.5,8.500000,8.760870,MCAR,23,23


==> expres/imputation/rank_by_method_subset/CTR23_softimpute.csv <==
missing_rate,imputation_rank,prediction_rank,missing_type,num_rows,num_datasets
0.1,6.369565,5.043478,MCAR,23,23
0.2,5.956522,4.673913,MCAR,23,23
0.3,5.847826,4.695652,MCAR,23,23
0.4,5.282609,4.282609,MCAR,23,23
0.5,4.413043,4.000000,MCAR,23,23


==> expres/imputation/rank_by_method_subset/summary_rank_by_missing_rate_CC18_subset.csv <==
method,missing_type,missing_rate,imputation_rank,prediction_rank,num_rows,num_datasets
finetuned-foundation,MCAR,0.1,3.166667,4.181818,33,33
finetuned-foundation,MCAR,0.2,2.772727,4.424242,33,33
finetuned-foundation,MCAR,0.3,2.303030,4.090909,33,33
finetuned-foundation,MCAR,0.4,2.363636,3.893939,33,33
finetuned-foundation,MCAR,0.5,1.969697,4.212121,33,33
gain,MCAR,0.1,6.515152,5.439394,33,33
gain,MCAR,0.2,6.424242,5.954545,33,33
gain,MCAR,0.3,6.287879,5.984848,33,33
gain,MCAR,0.4,6.787879,5.893939,33,33
gain,MCAR,0.5,6.954545,5.893939,33,33
hyperimpute,MCAR,0.1,1.903226,2.983871,31,31
hyperimpute,MCAR,0.2,2.064516,3.241935,31,31
hyperimpute,MCAR,0.3,2.419355,2.822581,31,31
hyperimpute,MCAR,0.4,2.403226,2.951613,31,31
hyperimpute,MCAR,0.5,2.783333,2.766667,30,30
ice,MCAR,0.1,2.984848,3.742424,33,33
ice,MCAR,0.2,3.484848,3.515152,33,33
ice,MCAR,0.3,3.984848,3.545455,33,33
ice,MCAR,0.4,4.121212,3.484848,33,33
ice,MCAR,0.5,4.227273,3.787879,33,33
knn,MCAR,0.1,4.242424,3.878788,33,33
knn,MCAR,0.2,4.500000,3.681818,33,33
knn,MCAR,0.3,4.666667,3.545455,33,33
knn,MCAR,0.4,4.712121,4.196970,33,33
knn,MCAR,0.5,4.969697,4.500000,33,33
mice,MCAR,0.1,6.870968,5.322581,31,31
mice,MCAR,0.2,6.909091,5.606061,33,33
mice,MCAR,0.3,6.984375,6.015625,32,32
mice,MCAR,0.4,7.030303,6.000000,33,33
mice,MCAR,0.5,6.953125,5.890625,32,32
missforest,MCAR,0.1,3.651515,4.409091,33,33
missforest,MCAR,0.2,3.333333,3.727273,33,33
missforest,MCAR,0.3,2.969697,4.212121,33,33
missforest,MCAR,0.4,2.787879,3.681818,33,33
missforest,MCAR,0.5,2.545455,3.545455,33,33
softimpute,MCAR,0.1,6.227273,5.575758,33,33
softimpute,MCAR,0.2,6.151515,5.560606,33,33
softimpute,MCAR,0.3,6.015152,5.409091,33,33
softimpute,MCAR,0.4,5.454545,5.590909,33,33
softimpute,MCAR,0.5,5.090909,4.863636,33,33


==> expres/imputation/rank_by_method_subset/summary_rank_by_missing_rate_CTR23_subset.csv <==
method,missing_type,missing_rate,imputation_rank,prediction_rank,num_rows,num_datasets
finetuned-foundation,MCAR,0.1,2.891304,4.869565,23,23
finetuned-foundation,MCAR,0.2,2.500000,4.173913,23,23
finetuned-foundation,MCAR,0.3,2.043478,3.260870,23,23
finetuned-foundation,MCAR,0.4,1.695652,2.739130,23,23
finetuned-foundation,MCAR,0.5,1.543478,2.260870,23,23
gain,MCAR,0.1,6.913043,6.369565,23,23
gain,MCAR,0.2,6.760870,6.369565,23,23
gain,MCAR,0.3,6.652174,6.173913,23,23
gain,MCAR,0.4,7.021739,6.239130,23,23
gain,MCAR,0.5,6.673913,5.739130,23,23
hyperimpute,MCAR,0.1,1.704545,2.659091,22,22
hyperimpute,MCAR,0.2,2.068182,2.818182,22,22
hyperimpute,MCAR,0.3,2.363636,2.909091,22,22
hyperimpute,MCAR,0.4,2.804348,3.173913,23,23
hyperimpute,MCAR,0.5,2.652174,3.217391,23,23
ice,MCAR,0.1,2.934783,2.956522,23,23
ice,MCAR,0.2,2.956522,3.282609,23,23
ice,MCAR,0.3,3.369565,3.195652,23,23
ice,MCAR,0.4,3.782609,4.217391,23,23
ice,MCAR,0.5,3.630435,4.043478,23,23
knn,MCAR,0.1,3.782609,3.456522,23,23
knn,MCAR,0.2,4.347826,4.195652,23,23
knn,MCAR,0.3,4.739130,5.065217,23,23
knn,MCAR,0.4,5.043478,5.391304,23,23
knn,MCAR,0.5,4.630435,4.891304,23,23
mice,MCAR,0.1,7.043478,5.956522,23,23
mice,MCAR,0.2,7.326087,6.347826,23,23
mice,MCAR,0.3,7.282609,6.695652,23,23
mice,MCAR,0.4,7.217391,6.413043,23,23
mice,MCAR,0.5,6.717391,6.347826,23,23
missforest,MCAR,0.1,4.086957,4.456522,23,23
missforest,MCAR,0.2,3.826087,3.913043,23,23
missforest,MCAR,0.3,3.456522,3.782609,23,23
missforest,MCAR,0.4,3.152174,3.543478,23,23
missforest,MCAR,0.5,3.272727,2.772727,11,11
softimpute,MCAR,0.1,6.369565,5.043478,23,23
softimpute,MCAR,0.2,5.956522,4.673913,23,23
softimpute,MCAR,0.3,5.847826,4.695652,23,23
softimpute,MCAR,0.4,5.282609,4.282609,23,23
softimpute,MCAR,0.5,4.413043,4.000000,23,23


==> expres/imputation/summary_rank_by_missing_rate_CC18.csv <==
method,missing_type,missing_rate,imputation_rank,prediction_rank,num_rows,num_datasets
finetuned-foundation,MCAR,0.1,3.196970,4.909091,33,33
finetuned-foundation,MCAR,0.2,2.803030,5.121212,33,33
finetuned-foundation,MCAR,0.3,2.318182,4.621212,33,33
finetuned-foundation,MCAR,0.4,2.393939,4.409091,33,33
finetuned-foundation,MCAR,0.5,2.000000,4.818182,33,33
gain,MCAR,0.1,7.378788,6.696970,33,33
gain,MCAR,0.2,7.287879,7.257576,33,33
gain,MCAR,0.3,7.196970,7.242424,33,33
gain,MCAR,0.4,8.136364,7.106061,33,33
gain,MCAR,0.5,8.787879,7.121212,33,33
hyperimpute,MCAR,0.1,2.016129,3.661290,31,31
hyperimpute,MCAR,0.2,2.209677,4.016129,31,31
hyperimpute,MCAR,0.3,2.612903,3.419355,31,31
hyperimpute,MCAR,0.4,2.629032,3.629032,31,31
hyperimpute,MCAR,0.5,3.216667,3.350000,30,30
ice,MCAR,0.1,3.090909,4.621212,33,33
ice,MCAR,0.2,3.606061,4.318182,33,33
ice,MCAR,0.3,4.242424,4.303030,33,33
ice,MCAR,0.4,4.590909,4.242424,33,33
ice,MCAR,0.5,4.757576,4.590909,33,33
knn,MCAR,0.1,4.515152,4.803030,33,33
knn,MCAR,0.2,4.848485,4.545455,33,33
knn,MCAR,0.3,5.090909,4.439394,33,33
knn,MCAR,0.4,5.151515,5.045455,33,33
knn,MCAR,0.5,5.469697,5.318182,33,33
mean,MCAR,0.1,8.484848,7.636364,33,33
mean,MCAR,0.2,8.363636,8.242424,33,33
mean,MCAR,0.3,8.166667,8.212121,33,33
mean,MCAR,0.4,7.681818,7.500000,33,33
mean,MCAR,0.5,7.242424,6.924242,33,33
mice,MCAR,0.1,8.612903,6.580645,31,31
mice,MCAR,0.2,8.712121,6.984848,33,33
mice,MCAR,0.3,8.796875,7.453125,32,32
mice,MCAR,0.4,8.803030,7.378788,33,33
mice,MCAR,0.5,8.765625,7.359375,32,32
missforest,MCAR,0.1,3.757576,5.272727,33,33
missforest,MCAR,0.2,3.454545,4.378788,33,33
missforest,MCAR,0.3,3.090909,5.030303,33,33
missforest,MCAR,0.4,2.939394,4.333333,33,33
missforest,MCAR,0.5,2.727273,4.242424,33,33
miwae,MCAR,0.1,10.318182,8.196970,33,33
miwae,MCAR,0.2,10.272727,8.393939,33,33
miwae,MCAR,0.3,10.136364,8.378788,33,33
miwae,MCAR,0.4,9.848485,8.318182,33,33
miwae,MCAR,0.5,9.424242,8.318182,33,33
pretrained-foundation,MCAR,0.1,9.000000,7.863636,33,33
pretrained-foundation,MCAR,0.2,9.318182,7.424242,33,33
pretrained-foundation,MCAR,0.3,9.545455,7.984848,33,33
pretrained-foundation,MCAR,0.4,9.772727,8.863636,33,33
pretrained-foundation,MCAR,0.5,9.666667,9.378788,33,33
softimpute,MCAR,0.1,6.651515,6.818182,33,33
softimpute,MCAR,0.2,6.409091,6.666667,33,33
softimpute,MCAR,0.3,6.212121,6.318182,33,33
softimpute,MCAR,0.4,5.772727,6.636364,33,33
softimpute,MCAR,0.5,5.469697,5.666667,33,33
tabimpute,MCAR,0.1,7.291667,7.125000,12,12
tabimpute,MCAR,0.2,7.000000,7.125000,12,12
tabimpute,MCAR,0.3,6.541667,6.583333,12,12
tabimpute,MCAR,0.4,5.875000,6.750000,12,12
tabimpute,MCAR,0.5,5.666667,6.791667,12,12


==> expres/imputation/summary_rank_by_missing_rate_CTR23.csv <==
method,missing_type,missing_rate,imputation_rank,prediction_rank,num_rows,num_datasets
finetuned-foundation,MCAR,0.1,2.913043,6.065217,23,23
finetuned-foundation,MCAR,0.2,2.521739,5.108696,23,23
finetuned-foundation,MCAR,0.3,2.065217,3.913043,23,23
finetuned-foundation,MCAR,0.4,1.717391,3.130435,23,23
finetuned-foundation,MCAR,0.5,1.565217,2.586957,23,23
gain,MCAR,0.1,8.152174,7.826087,23,23
gain,MCAR,0.2,7.978261,7.869565,23,23
gain,MCAR,0.3,7.891304,7.608696,23,23
gain,MCAR,0.4,8.695652,7.717391,23,23
gain,MCAR,0.5,9.217391,7.347826,23,23
hyperimpute,MCAR,0.1,1.750000,3.250000,22,22
hyperimpute,MCAR,0.2,2.204545,3.590909,22,22
hyperimpute,MCAR,0.3,2.613636,3.568182,22,22
hyperimpute,MCAR,0.4,3.260870,4.065217,23,23
hyperimpute,MCAR,0.5,3.326087,4.173913,23,23
ice,MCAR,0.1,2.978261,3.543478,23,23
ice,MCAR,0.2,3.021739,3.891304,23,23
ice,MCAR,0.3,3.434783,3.804348,23,23
ice,MCAR,0.4,4.130435,5.130435,23,23
ice,MCAR,0.5,4.326087,5.065217,23,23
knn,MCAR,0.1,4.173913,4.478261,23,23
knn,MCAR,0.2,4.891304,5.152174,23,23
knn,MCAR,0.3,5.391304,6.326087,23,23
knn,MCAR,0.4,6.000000,6.804348,23,23
knn,MCAR,0.5,5.760870,6.608696,23,23
mean,MCAR,0.1,9.369565,7.326087,23,23
mean,MCAR,0.2,8.956522,7.326087,23,23
mean,MCAR,0.3,8.586957,7.021739,23,23
mean,MCAR,0.4,7.804348,6.673913,23,23
mean,MCAR,0.5,6.521739,5.934783,23,23
mice,MCAR,0.1,8.478261,7.434783,23,23
mice,MCAR,0.2,9.173913,7.978261,23,23
mice,MCAR,0.3,9.347826,8.500000,23,23
mice,MCAR,0.4,9.391304,8.000000,23,23
mice,MCAR,0.5,9.130435,8.086957,23,23
missforest,MCAR,0.1,4.130435,5.173913,23,23
missforest,MCAR,0.2,3.891304,4.565217,23,23
missforest,MCAR,0.3,3.543478,4.543478,23,23
missforest,MCAR,0.4,3.260870,4.391304,23,23
missforest,MCAR,0.5,3.409091,3.545455,11,11
miwae,MCAR,0.1,10.782609,9.739130,23,23
miwae,MCAR,0.2,10.673913,9.347826,23,23
miwae,MCAR,0.3,10.369565,9.260870,23,23
miwae,MCAR,0.4,10.065217,9.152174,23,23
miwae,MCAR,0.5,8.525000,8.125000,20,20
pretrained-foundation,MCAR,0.1,8.826087,8.413043,23,23
pretrained-foundation,MCAR,0.2,9.043478,9.108696,23,23
pretrained-foundation,MCAR,0.3,9.695652,9.391304,23,23
pretrained-foundation,MCAR,0.4,9.891304,9.695652,23,23
pretrained-foundation,MCAR,0.5,9.152174,9.239130,23,23
softimpute,MCAR,0.1,6.956522,6.086957,23,23
softimpute,MCAR,0.2,6.630435,5.586957,23,23
softimpute,MCAR,0.3,6.304348,5.586957,23,23
softimpute,MCAR,0.4,5.934783,5.021739,23,23
softimpute,MCAR,0.5,5.065217,5.043478,23,23
tabimpute,MCAR,0.1,7.533333,6.366667,15,15
tabimpute,MCAR,0.2,6.833333,6.100000,15,15
tabimpute,MCAR,0.3,6.466667,6.100000,15,15
tabimpute,MCAR,0.4,5.633333,6.200000,15,15
tabimpute,MCAR,0.5,5.033333,5.433333,15,15


==> expres/three_variable_intervention_mse_results.csv <==
mech,model,intervention_type,seed,mse_iv,mse_noniv
spline,xgboost,hard,0,0.19974173664153766,0.014787163230519663
spline,tabpfn,hard,0,0.1254199210076086,0.011882550826432855
spline,cfm,hard,0,0.05873892053019288,0.015571281851814833
spline,xgboost,hard,1,0.16185334880993105,0.013263512637491977
spline,tabpfn,hard,1,0.2626675265781356,0.010423373918166228
spline,cfm,hard,1,0.07067339514824167,0.01685805114420186
spline,xgboost,hard,2,0.21477706904883034,0.012609860243092238
spline,tabpfn,hard,2,0.09978781726087403,0.008390110322779233
spline,cfm,hard,2,0.0338297388585732,0.018262338473771487
spline,xgboost,hard,3,0.08578744134864584,0.015333867289972195
spline,tabpfn,hard,3,0.0813884024256262,0.011088949443808767
spline,cfm,hard,3,0.049255650691085145,0.015004563618043257
spline,xgboost,hard,4,0.3373787364086768,0.029415906765442146
spline,tabpfn,hard,4,0.14051301015784826,0.023556134622820746
spline,cfm,hard,4,0.06021451286486673,0.03195224842910172
spline,xgboost,hard,5,0.13016812969126426,0.020003084016092146
spline,tabpfn,hard,5,0.18127985731650892,0.015785556857863658
spline,cfm,hard,5,0.04655208063080604,0.020405310206982413
spline,xgboost,hard,6,0.11249175705104561,0.009369121127853734
spline,tabpfn,hard,6,0.14943733543925394,0.0074132321857712305
spline,cfm,hard,6,0.04728020498741239,0.01417800758874618
spline,xgboost,hard,7,0.5059500160050842,0.016727486245259566
spline,tabpfn,hard,7,0.19709407352108804,0.01106159343594559
spline,cfm,hard,7,0.06332025716386669,0.019105521982567764
spline,xgboost,hard,8,0.18597069802760044,0.016579204711668537
spline,tabpfn,hard,8,0.18357590590516454,0.013880610438676118
spline,cfm,hard,8,0.05227395339798908,0.02221662248876104
spline,xgboost,hard,9,0.16779908429357035,0.010188041090543255
spline,tabpfn,hard,9,0.14691814160121364,0.007885521686209413
spline,cfm,hard,9,0.8995349023082369,0.055414491874138175
gp,xgboost,hard,0,0.10927040344142427,0.01860933168457624
gp,tabpfn,hard,0,0.08285730259710758,0.012657539590012165
gp,cfm,hard,0,0.050710974674120626,0.025970783128618863
gp,xgboost,hard,1,2.0168366912379385,0.017571102465445985
gp,tabpfn,hard,1,0.4514250854238542,0.012926840724354374
gp,cfm,hard,1,0.10296906665052047,0.020399176864538793
gp,xgboost,hard,2,0.16409797610571095,0.02059865623284396
gp,tabpfn,hard,2,0.08988494814413972,0.009394638501172335
gp,cfm,hard,2,0.06294306561571363,0.029896488469752194
gp,xgboost,hard,3,0.07990023372398637,0.01589314982657052
gp,tabpfn,hard,3,0.0724883955073589,0.01133523967090721
gp,cfm,hard,3,0.055677904858143716,0.023130240387623034
gp,xgboost,hard,4,0.37520725799443333,0.006345277533103382
gp,tabpfn,hard,4,0.09056328482636408,0.00490666766964197
gp,cfm,hard,4,0.06502950401814847,0.011972535899500491
gp,xgboost,hard,5,0.06920813129530017,0.01558483166139657
gp,tabpfn,hard,5,0.06323062949502621,0.005299418483144374
gp,cfm,hard,5,0.034518174383878546,0.012248422942121803
gp,xgboost,hard,6,0.32269044480066034,0.01784438356897022
gp,tabpfn,hard,6,0.26254763726083574,0.009068342635731573
gp,cfm,hard,6,0.20037715574143292,0.015454086420471969
gp,xgboost,hard,7,2.2907487153869015,0.014704783439486672
gp,tabpfn,hard,7,0.3441700129731859,0.01082451661622324
gp,cfm,hard,7,0.18561586504908187,0.016180216263581005
gp,xgboost,hard,8,0.4232755331056745,0.07181105632563546
gp,tabpfn,hard,8,0.3640226375721709,0.05325847325346172
gp,cfm,hard,8,0.18330905564853808,0.07676558035577301
gp,xgboost,hard,9,0.050822660671398824,0.022950209665634123
gp,tabpfn,hard,9,0.03847338655493047,0.014577922613309662
gp,cfm,hard,9,0.030517552414194998,0.021142533174772486
spline,xgboost,mech_shift,0,0.686517737726773,0.014787163230519663
spline,tabpfn,mech_shift,0,0.6797414816986075,0.011882550826432855
spline,cfm,mech_shift,0,1.3103333690267505,0.01856276281552734
spline,xgboost,mech_shift,1,0.04866134566115813,0.013263512637491977
spline,tabpfn,mech_shift,1,0.045642452236621715,0.010423373918166228
spline,cfm,mech_shift,1,0.026542230429164683,0.015438551145624679
spline,xgboost,mech_shift,2,0.7415454976348638,0.012609860243092238
spline,tabpfn,mech_shift,2,0.5405341064559979,0.008390110322779233
spline,cfm,mech_shift,2,0.05482059339756789,0.017166625899507508
spline,xgboost,mech_shift,3,0.039381146740200004,0.015333867289972195
spline,tabpfn,mech_shift,3,0.03662856279505878,0.011088949443808767
spline,cfm,mech_shift,3,0.029240406785433264,0.01475279993946647
spline,xgboost,mech_shift,4,0.8095344028564571,0.029415906765442146
spline,tabpfn,mech_shift,4,0.4129810370969161,0.023556134622820746
spline,cfm,mech_shift,4,0.09083266940970681,0.03149983726967264
spline,xgboost,mech_shift,5,0.19325718600167513,0.020003084016092146
spline,tabpfn,mech_shift,5,0.5412661812811536,0.015785556857863658
spline,cfm,mech_shift,5,1.2602646808582263,0.020248064998317744
spline,xgboost,mech_shift,6,0.189417561454824,0.009369121127853734
spline,tabpfn,mech_shift,6,0.2655101490409346,0.0074132321857712305
spline,cfm,mech_shift,6,0.03495286045535039,0.013501738738518385
spline,xgboost,mech_shift,7,1.0493008364081693,0.016727486245259566
spline,tabpfn,mech_shift,7,0.5751998714000934,0.01106159343594559
spline,cfm,mech_shift,7,0.1476765638584497,0.01910649479572003
spline,xgboost,mech_shift,8,0.07453697238072202,0.016579204711668537
spline,tabpfn,mech_shift,8,0.09911360378833581,0.013880610438676118
spline,cfm,mech_shift,8,0.04643756152125821,0.022033889664413765
spline,xgboost,mech_shift,9,0.23327689904588356,0.010188041090543255
spline,tabpfn,mech_shift,9,0.2957156985208244,0.007885521686209413
spline,cfm,mech_shift,9,0.5508264560650735,0.05616562769137252
gp,xgboost,mech_shift,0,0.09478468987637138,0.01860933168457624
gp,tabpfn,mech_shift,0,0.07488460647154294,0.012657539590012165
gp,cfm,mech_shift,0,0.055658687173093996,0.025767170608266297
gp,xgboost,mech_shift,1,0.08770414337476662,0.017571102465445985
gp,tabpfn,mech_shift,1,0.09251577996942077,0.012926840724354374
gp,cfm,mech_shift,1,0.06354921687061414,0.019602431216391724
gp,xgboost,mech_shift,2,0.03909709214670857,0.02059865623284396
gp,tabpfn,mech_shift,2,0.06803775973590971,0.009394638501172335
gp,cfm,mech_shift,2,0.0639321785645303,0.02847079556201599
gp,xgboost,mech_shift,3,0.1154585432658855,0.01589314982657052
gp,tabpfn,mech_shift,3,0.3531234404637803,0.01133523967090721
gp,cfm,mech_shift,3,0.10140714490011454,0.023209246761352758
gp,xgboost,mech_shift,4,1.0566159971972657,0.006345277533103382
gp,tabpfn,mech_shift,4,0.36355577059029337,0.00490666766964197
gp,cfm,mech_shift,4,0.14597541799999156,0.012672737558235447
gp,xgboost,mech_shift,5,0.1355442496048317,0.01558483166139657
gp,tabpfn,mech_shift,5,0.08540064938155027,0.005299418483144374
gp,cfm,mech_shift,5,0.044181220539001476,0.011809074168963379
gp,xgboost,mech_shift,6,0.27340613751313253,0.01784438356897022
gp,tabpfn,mech_shift,6,0.2909908694387443,0.009068342635731573
gp,cfm,mech_shift,6,0.2264045511581572,0.015375399131451284
gp,xgboost,mech_shift,7,1.7923678083610903,0.014704783439486672
gp,tabpfn,mech_shift,7,0.7430412206125341,0.01082451661622324
gp,cfm,mech_shift,7,0.08681298333107142,0.017177622444656492
gp,xgboost,mech_shift,8,0.42046258270951015,0.07181105632563546
gp,tabpfn,mech_shift,8,0.37210392186374897,0.05325847325346172
gp,cfm,mech_shift,8,0.24784751659646048,0.07375375293978416
gp,xgboost,mech_shift,9,0.07101486096660496,0.022950209665634123
gp,tabpfn,mech_shift,9,0.07253721026150145,0.014577922613309662
gp,cfm,mech_shift,9,0.056791382209383075,0.020304405477005998


==> expres/three_variable_intervention_predictions.csv <==
x,y_true,y_noisefree,is_intervened,y_pred_xgboost,y_pred_tabpfn,y_pred_cfm
-0.919191081224675,-0.3738457583444299,-0.6243148788537515,0,-0.4149143,-0.3804204,-0.46484375
-1.2864318997587216,0.24813117420296663,0.1759886792864712,0,0.15258121,0.12244878,-0.029174805
0.06920368204110476,-0.2511597872223599,-0.7121567110724649,0,-0.31294665,-0.29197058,-0.5078125
-1.2043265561862586,-0.07810129872835765,-0.014466620206007651,1,0.4383358,0.42869544,-0.10644531
0.34087701113111163,-0.33441617240590626,-0.27312435031653487,0,-0.34483817,-0.31231827,-0.24121094
-0.023851108567322265,-0.7255190114487046,-0.8385693118139028,0,-0.72696495,-0.7300112,-0.8359375
0.4273474939532675,0.016899540139912576,-0.1249288431944223,1,0.33889312,0.34200597,0.19628906
-0.3426583806536167,-0.9300566372847942,-1.0982629785313796,1,-1.2298234,-1.1708667,-1.140625
0.14783904534946274,-0.29335515192266987,-0.5932806365033468,1,-0.87063295,-1.0563872,-0.81640625
-1.0885989663905824,-0.32481086171637674,-0.27575938582705967,0,-0.20569165,-0.2002953,-0.21875
0.7155688058133503,0.20926162341320584,0.33814893881018737,1,0.54758793,0.5071802,0.546875
-1.1647754024944532,0.007819233088873952,-0.10505719544369052,1,0.40406314,0.44767207,-0.17382812
1.9747614363837174,2.3219413488715803,2.1926434071990273,1,0.4951572,1.1141415,2.34375
-1.6210404163564482,1.0331375191267664,0.9390900098574676,0,1.1489131,1.1735151,0.88671875
0.32591028943008277,-0.18778524819839704,-0.29872624996568903,0,-0.3173949,-0.21485244,-0.23632812
-0.6907465668009927,-0.508394229356591,-0.9688740970648206,0,-0.7473657,-0.7623557,-0.89453125
-0.4481443514347007,-1.291436278259741,-1.108861187881602,0,-1.0587914,-1.1127951,-1.109375
0.1818042673634387,-0.5457098484614135,-0.53927655006089,0,-0.4233531,-0.5134579,-0.47851562
-1.3654212311438179,0.5698120514693157,0.36013911769041507,0,0.46891817,0.5216219,0.38085938
0.280357421838251,-0.22866707627909863,-0.3761899573274059,1,-0.74447286,-0.8134059,-0.41796875
-1.4116336433469354,0.30209276570077687,0.46741849538148783,0,0.42723247,0.34004185,0.15039062
-0.9226056201985426,-0.44226397904192355,-0.6178830096928386,0,-0.3025588,-0.34865057,-0.44335938
-1.5497030263822935,1.104242845279256,0.7819335226443052,1,0.4609813,0.5538248,0.58203125
-0.41434139937035963,-0.6878975183728491,-1.1100341311841933,1,-1.1468639,-1.1625242,-1.1328125
1.4401109214373984,1.3649203132650096,1.4866835257762643,0,1.4558599,1.5004727,1.4921875
0.17676203711942895,-0.9098712451190718,-0.5473796599231412,1,-0.87609774,-0.9964311,-0.765625
-0.03512825900386511,-0.8049981456100802,-0.8526367396874623,1,-1.0626833,-1.0926027,-1.0234375
0.8263828680730984,0.846169332857913,0.5051190734063976,0,0.92924005,0.9006219,0.84765625
-1.9128868099115088,1.549578593788256,1.5275274247193158,0,1.3852124,1.4902797,1.4453125
1.5844244601765887,1.3324700244150276,1.6982192744620346,1,0.4722558,0.6869886,1.7890625
-2.7160526028711938,2.5059327601805386,2.6281885391469433,0,2.3466487,2.53504,2.5
1.4893264040789527,1.6318872066359373,1.5603685097205218,1,0.4679538,0.62070245,1.546875
-0.07280344680150921,-0.9873234636571419,-0.8974343805512045,1,-0.9564553,-1.0501132,-1.015625
-0.12554417938411183,-1.0447048218929833,-0.9540416296336397,0,-1.1158862,-1.0021547,-1.0234375
1.1661873802320746,1.1499009594831944,1.0540918118703573,0,1.0795743,1.0168439,1.078125
0.5076791676179851,0.07347255658862886,0.011055916380042906,1,0.35515243,0.4772709,0.359375
-0.10162598252395039,-0.884789288052904,-0.9292909389755072,0,-1.0136249,-0.9191783,-0.98046875
1.028007624540984,0.8357259781232591,0.8283003246153695,1,0.5333586,0.5551451,0.734375
0.046804683782726245,-0.7227181818170916,-0.7441497855574525,1,-1.1216338,-1.070147,-0.953125
0.5511537753884764,0.12746310734789978,0.08304691975569645,0,0.015294614,-0.02189349,0.0012588501
0.30820831518138114,-0.22988164668746724,-0.3289259004909504,1,-0.75612,-0.5182372,-0.36132812
-0.5158699980631063,-1.241793395908632,-1.093185344772037,1,-1.0679189,-1.0794367,-1.09375
1.2759641815854685,1.4087757551153104,1.2311679027383928,1,0.44681644,0.57328635,1.0625
-1.6371375634029754,0.8938265648428237,0.9739251700619458,1,0.4328061,0.4996354,0.6328125
-0.177549998327907,-1.2518449071064417,-1.0022512505010728,1,-1.2017989,-1.2236662,-1.140625
-2.2507047777128792,2.2170140802921234,2.080746934683061,0,2.3875422,2.1815696,2.171875
0.4136254818871999,-0.21568078412765343,-0.1483999564794413,1,0.27808338,0.31098828,0.24023438
-0.3901612336980908,-1.2276567210924796,-1.108205360677395,1,-1.3732095,-1.2222822,-1.1640625
1.6550614648534483,1.7198026206557038,1.7964471073177581,0,1.6041591,1.6608036,1.7578125
-0.5515738434316075,-0.9613045065805831,-1.0776615022183236,0,-1.1090878,-1.0531071,-1.0703125
-0.8416251390849756,-0.7030865385676498,-0.7617070348180707,0,-0.65738875,-0.7324999,-0.74609375
1.243928847802038,1.0894913212454589,1.1798787422011185,1,0.43731618,0.544923,1.0234375
-0.08679776483015787,-0.8677335129959346,-0.9131723955486307,1,-0.84401524,-0.9840927,-1.0
1.2619217252463681,0.6003446021061595,1.2087317571098093,1,0.44681644,0.57021964,1.046875
-0.6338126668117992,-0.687890514529428,-1.022657194670281,1,-1.1728108,-1.1093738,-1.078125
-1.7000948724924831,0.9309323770899474,1.1077249945670586,0,0.9437385,0.93045115,0.93359375
0.6296308418885128,0.2074215801689893,0.20872474898665244,1,0.51801676,0.5203617,0.515625
0.14514741455959154,-0.608813982362121,-0.5974990137166912,0,-0.55272543,-0.59094,-0.5625
1.5882719513037045,1.5445426708516197,1.7036636375403733,1,0.5036787,0.7209661,1.6484375
0.03923941145014587,-0.6439351942039717,-0.7547447482168395,0,-0.67270374,-0.5994241,-0.6953125
-0.4681935739881823,-0.9599570023917362,-1.106085566381068,0,-1.1345767,-1.1079466,-1.109375
0.7786994416637104,0.7694583826484093,0.43194394794171226,0,0.7948456,0.7531128,0.76953125
0.7180561824619912,0.6121259994483058,0.3417685987429729,1,0.5645445,0.47001782,0.50390625
-1.5418532784212724,0.880754740876717,0.7643842235258206,0,1.0733137,1.0910869,0.80078125
-0.38164459714277144,-0.7928562551290321,-1.1070377211434133,0,-0.99263066,-0.94420093,-1.046875
-0.2521774678749708,-0.9994723306926562,-1.0569546932355398,1,-1.3279215,-1.1964443,-1.140625
-1.0339441626273616,-0.2658824272706895,-0.3938725603701166,1,-0.99568474,-0.5553429,-0.59765625
-1.94513435707615,1.7440349995206563,1.5864334632292705,0,1.8933007,1.7892435,1.5625
0.6641928907532635,0.1754151351213671,0.26192388220394086,1,0.48077223,0.5085467,0.52734375
-1.5549630785550372,0.9531244843503612,0.7936664296765866,0,0.93489826,0.9271225,0.77734375
-0.5969192770554629,-1.0259806950781223,-1.0506565281925921,1,-1.1685039,-1.0842683,-1.0703125
-0.9982129267438995,-0.25786466231612726,-0.4684981251955388,1,-0.8546066,-0.84085584,-0.6328125
0.593846407327329,0.157084847361045,0.15219012323656095,1,0.43502492,0.4757203,0.43164062
0.33409518716989745,-0.20343615132454135,-0.2847317173265306,1,-0.81452054,-0.24996506,-0.2265625
-1.9099688674093878,1.391747298141793,1.5221341382035287,1,0.54943746,0.65812695,1.3359375
2.2924767170431877,2.49899170106151,2.50700855738917,1,0.4739256,1.5556347,2.734375
0.8687403092472606,0.362888715892716,0.5714780833464023,1,0.56974566,0.5945462,0.6953125
0.43306471384155404,-0.24672091473658606,-0.11516371902856648,0,-0.20226407,-0.17635815,-0.12011719
-1.1779167756915498,0.28384405927925205,-0.07507499961410677,1,0.37232482,0.47365588,-0.06933594
0.7289098155368816,0.20612185159949795,0.3576400146807248,1,0.5466547,0.46794322,0.5078125
-0.5806093935559699,-1.0946928185878215,-1.061310578026136,1,-1.2290121,-1.2013149,-1.125
0.9928659597014263,1.146338957240143,0.770992209195821,0,1.0547069,1.068415,0.98046875
-0.5576340088398805,-1.3809436541916673,-1.074525255187466,0,-1.1301131,-1.1470616,-1.1171875
-0.6798020200617506,-1.1256924142967282,-0.9802047234655511,1,-1.1235797,-1.1261117,-1.0625
-0.5079230374305433,-1.1513280781555302,-1.095955384369646,1,-1.0526263,-1.1197358,-1.109375
-1.1326614813919935,-0.45088986183034674,-0.17773048164668254,0,-0.053610172,-0.17714584,-0.1796875
-1.701273479874789,1.2735364597944625,1.1101911273615372,1,0.49453264,0.55441374,0.77734375
-0.4569094676213384,-1.2596723047675473,-1.1078394167923464,0,-0.87073964,-0.9248124,-1.046875
-0.6493594957467991,-0.853736179525569,-1.0092411944403856,1,-1.1351935,-1.0355463,-1.03125
0.7140767259085221,0.6038756461676799,0.33598085934946825,0,0.5714668,0.5326368,0.578125
1.278557410399437,0.9580787388220359,1.235302926398574,0,0.8078435,0.9423563,1.1484375
-0.6772965100078803,-0.846820138477598,-0.9827324306642268,0,-0.81448317,-0.8925897,-0.96484375
0.5163636660566929,0.29849939548828724,0.02554751418078509,0,0.2025405,0.21164016,0.0058898926
0.7343935128988142,0.27802800168232344,0.36570559754370685,1,0.59881306,0.5627451,0.62109375
-1.2855803264823364,-0.07309758056680789,0.17400398731316613,1,0.438166,0.4862636,0.22167969
0.13911982237599888,-0.8935435958767458,-0.6069107521037453,0,-0.76698714,-0.83467513,-0.734375
-0.5494459851716329,-1.1514665371496962,-1.0787281465581706,1,-1.2942652,-1.1696892,-1.125
0.13739751386138177,-0.4741876294772368,-0.6095910576136024,0,-0.5676676,-0.56513304,-0.55859375
0.7032851850086209,0.23611243104690363,0.3202490407430336,0,0.3396574,0.30886066,0.23339844
-0.09766678835357095,-0.8451778515896252,-0.9250442266241494,0,-0.7860037,-0.85265446,-0.95703125
-0.58969431112789,-1.2117202198555472,-1.0555065261955445,0,-1.1623749,-1.0363975,-1.0546875
0.13853169961519488,-0.5128493438497264,-0.6078264585521475,0,-0.4181773,-0.48808205,-0.51953125
-0.2014090436198407,-0.7369782347999722,-1.0216611812514973,1,-1.2386675,-1.2254069,-1.1484375
-0.4199545314095731,-1.1970638531619515,-1.1101419776666217,0,-0.9876518,-1.056339,-1.09375
0.7962721576978459,0.5914810336349461,0.4587018513920237,1,0.53411484,0.49822927,0.578125
0.34061382651017535,-0.5831334647728835,-0.27357497785315127,1,-0.85125095,-0.18958679,-0.19726562
0.5411802913270546,0.031079466654161964,0.06665999205511011,1,0.42296752,0.4473835,0.34179688
-1.52400098707639,0.7985823945280043,0.7243005423909347,0,0.7804753,0.8284241,0.71875
-0.16344134308841374,-1.108175556142373,-0.9899571980968329,0,-1.1811553,-1.1227834,-1.0859375
1.1058228978931273,0.9698328104085894,0.9555737272218201,0,0.9590407,0.98216,1.015625
-0.5143848010607935,-1.1614852700495162,-1.0937219464239787,0,-1.1443636,-1.0938406,-1.09375
0.8548278521909952,0.8738592479051235,0.5495576330004477,0,0.90948474,0.91739833,0.8671875
0.12497427698697848,-0.5272074069510929,-0.6288027675713754,1,-0.8809094,-1.0376011,-0.8671875
0.35986294396207713,-0.21783308082825106,-0.24058747685015033,1,0.27293488,-0.09915402,-0.046142578
-1.2258457542750598,0.34267959341997084,0.03520871233265339,1,0.3633836,0.5370116,0.20800781
1.6277057563643524,1.6593290428867977,1.7588436548787632,1,0.5031744,0.7502639,1.734375
-0.3492324619897416,-0.7937251739240109,-1.1001335614483423,0,-0.9186689,-0.8839628,-1.03125
0.4908037289328666,-0.1478619859338835,-0.01724209171488337,1,0.36910856,0.49639183,0.375
0.21111060242702362,-0.1611360607992147,-0.49164801586931867,1,-0.90156734,-0.9476001,-0.67578125
0.498618181662158,-0.3936587864193467,-0.004116472826604031,1,0.35515243,0.4706172,0.33984375
-1.648835650541655,0.8622789542253462,0.9990854708180446,1,0.49427593,0.607544,0.7265625
1.2985479578241512,1.2560675864981288,1.2670878738293783,0,1.4922239,1.4333165,1.3359375
0.40423372399995633,-0.45666491597334824,-0.16448632941119343,1,0.21120404,0.28774202,0.004638672
0.2763024171184421,-0.21596891320885417,-0.38303994614706843,1,-0.7787137,-0.78477156,-0.47265625
-0.20550175847898874,-1.089162978560315,-1.024812942098329,1,-1.277744,-1.2201979,-1.1484375
1.481823743009081,1.3372130273618323,1.5492343748933979,1,0.4705096,0.6219419,1.515625
0.8320418323852607,0.32860972193689886,0.5139167546444652,1,0.59489703,0.57843125,0.66796875
0.685736346296091,0.39559686066788974,0.29432066591784867,0,0.32131898,0.3481513,0.27539062
-1.3261365418513595,0.20289227047676522,0.2685857688245595,0,0.25589073,0.25714588,0.013061523
-0.4597084407238385,-0.8771175272749108,-1.107450475811004,0,-1.0814015,-1.0191592,-1.0703125
-1.061479246898345,-0.14545884830573838,-0.33490972402277,0,-0.31120467,-0.1608036,-0.18945312
1.7509376421700709,1.8368909327144334,1.9237332376346974,1,0.47052112,0.88450575,2.046875
0.8929977295696014,0.6476331846282997,0.609957260171527,0,0.5742384,0.5946423,0.69921875
1.0609278660011296,0.4780954865450871,0.8821224588262471,1,0.5541946,0.583321,0.7734375
0.7531823787900581,0.40263441953483936,0.3935691481042797,0,0.47473013,0.45129198,0.49804688
1.072418087810375,1.079699158336619,0.9009223698032144,0,1.0692332,1.0752677,1.03125
0.1652531148046011,-0.42953420665504377,-0.5657658961585788,1,-0.9408604,-1.0193315,-0.7890625
-0.2566593427178298,-1.4488533268100934,-1.0596647883513313,1,-1.288845,-1.2545161,-1.171875
0.6637896589844349,0.6927903216053338,0.26131174483106057,1,0.4589745,0.45108497,0.44335938
1.4575769508138825,1.4782660153496754,1.5130064502230154,0,1.4766703,1.4943658,1.515625
0.9636834903712433,0.4890839940566279,0.7235956985888731,1,0.56034404,0.6247128,0.75
-0.560091948967776,-1.030356747521591,-1.073211679036538,1,-1.2867117,-1.1740041,-1.125
-0.07939424139200345,-1.2156688462511132,-0.9049091041071058,1,-1.0227599,-1.0965583,-1.0390625
0.9221390711024208,0.6958649333514155,0.6565659565469323,1,0.5742384,0.5818455,0.703125
0.14589578732765465,-0.6825480747074184,-0.5963271030585447,1,-0.85619026,-1.0005746,-0.828125
-0.06851469722076621,-0.9075876268640283,-0.8925111970621927,0,-0.84702456,-0.9491085,-0.9765625
-2.9477716795687674,2.664634573080901,2.8246319500096444,1,0.6612414,2.105463,2.609375
0.36860233196351566,-0.3137869052241055,-0.2255974412890448,1,0.286891,-0.013931053,0.053222656
2.072072140989502,2.0656620281923392,2.297137726306532,0,2.228615,2.2956197,2.4375
1.4072698673518076,1.4431716302448212,1.4366962075824612,0,1.2148212,1.2932172,1.3984375
-0.7265953943516152,-0.9451803095736305,-0.9281090449606273,1,-1.133565,-1.1000742,-1.0234375
1.5887094198351477,1.8270970192544842,1.7042819995133214,1,0.5047339,0.7027619,1.7109375
-1.3313336798914324,0.6080199555294763,0.2807070991438892,1,0.4477652,0.49690497,0.29296875
-0.7545660487342162,-1.1398671241493716,-0.8923857482514499,1,-1.1774426,-1.08171,-1.0
0.9799945256747138,0.6431215698612662,0.750061021665994,0,0.70240474,0.6999887,0.80859375
0.8938030247911266,0.8027722442868158,0.6112399337515231,0,0.8860577,0.85923004,0.859375
-0.07745858674136537,-1.1722058311234687,-0.9027253576030299,0,-1.0702038,-1.111622,-1.046875
-0.557533991775357,-0.8939424232540629,-1.074578198683415,0,-1.1071992,-1.095736,-1.0859375
-0.8334568660051774,-0.5330692204495305,-0.7751111125965229,1,-1.0481191,-1.1118702,-0.95703125
-0.017599740004348163,-0.6349129015140756,-0.8306458628971438,1,-1.0366205,-1.0737247,-1.0
1.412921721425392,1.4155506105546158,1.4453435186583863,0,1.3173845,1.3719734,1.4296875
1.539530565418339,1.4539676411600415,1.6339163389328992,1,0.4813916,0.66814977,1.59375
0.5572009090772378,0.3743536509026816,0.09294192712404921,1,0.5783662,0.58665293,0.5390625
-2.047114842266199,1.6049945538924568,1.764232572166179,1,0.54943746,0.7600659,1.8125
-1.4404579136446771,0.5011121726033637,0.5339492305536809,0,0.45473257,0.48912644,0.40234375
0.31971539418574285,-0.3614610657864675,-0.3093061718883297,0,-0.3300821,-0.26045233,-0.25390625
-0.31595249672908354,-0.7783250515472255,-1.0890600381092423,0,-1.0237361,-0.95636827,-1.046875
1.5721980127111717,1.3224057913647875,1.6808479403999874,1,0.42390212,0.6800333,1.7421875
-1.0163333532391556,-0.7400199777838635,-0.4309375167848347,0,-0.76191497,-0.78404033,-0.578125
-0.7286461727740666,-1.0748499178970066,-0.925603165823623,1,-1.1150748,-1.1075716,-1.0234375
0.8723274385537482,0.8041050498735248,0.5771482047864227,1,0.51873493,0.5146203,0.62109375
-0.09434415383551145,-0.9537657530739525,-0.9214480995226157,1,-1.2434064,-1.1975679,-1.109375
-0.6127078163381473,-0.8070562003965555,-1.039335885014509,1,-1.1283327,-1.1394205,-1.09375
-2.0885604316475237,1.6329942629807805,1.8327941154757372,1,0.54943746,0.82374763,1.921875
-0.4227818923474933,-1.1711897331566348,-1.1101508477436095,1,-1.3429233,-1.1836997,-1.140625
-0.6034134999778131,-1.1251383926289764,-1.046119995365448,0,-1.2893741,-1.1617448,-1.109375
-0.8112876913353352,-1.1127357058952538,-0.8103577800281513,0,-0.9107288,-0.9736829,-0.89453125
-0.4887440876589988,-1.0099497277928007,-1.1016173726725293,0,-1.0402659,-1.146774,-1.125
1.3796308675774855,1.2639135649562339,1.3941517696676096,0,1.3140359,1.3356783,1.3828125
0.6985150257983195,0.6362234907947492,0.31324323904186135,1,0.5236761,0.51228046,0.546875
-0.5485035326870811,-0.8866601089933631,-1.0791948372976738,0,-0.87659633,-0.880699,-1.015625
-1.0151819904285087,-0.07272692986742242,-0.43334196804492425,1,-0.9477523,-0.49196175,-0.64453125
0.5897588476428025,0.1720656493373297,0.14564574293619026,1,0.4384885,0.41691518,0.32617188
-2.117353888845655,1.894954225640322,1.8791723037361412,1,0.51857704,0.8072885,2.03125
0.10634209261066872,-0.5504646379779251,-0.6571970874109754,0,-0.49356917,-0.55550885,-0.59375
-0.14711689479743303,-0.8663312567499079,-0.9749950588739228,0,-0.995154,-1.0092477,-1.03125
-0.7988770862577371,-0.8654893887856822,-0.8293377534681954,0,-0.7808187,-0.8414386,-0.84375
2.082413422594663,2.5335786494822954,2.30780674831014,0,2.228615,2.2959328,2.4375
0.12076177937019249,-0.7570747453982773,-0.6352673381309705,1,-0.89327437,-0.9849348,-0.84765625
0.5925792726054205,0.1559315810883588,0.15016319241835283,0,0.15246338,0.18003166,0.07421875
0.1324417981473209,-0.6871501387980629,-0.6172806082186362,1,-0.8981563,-1.0147591,-0.84765625
-0.039141702994866016,-0.8361760938349077,-0.8575718551924381,0,-0.66831225,-0.6947323,-0.828125
0.45825955712805183,-0.008825959919630803,-0.0722579120198696,0,-0.15146945,-0.131832,-0.09033203
0.13535506646715476,-0.879050902455435,-0.6127643257152275,0,-0.76698714,-0.85461456,-0.74609375
-1.5895751866318975,1.0166737437436586,0.8703109227270548,1,0.4663412,0.53059924,0.59375
1.916906941223574,2.2513417637470177,2.126965303324621,1,0.5087834,1.0664203,2.234375
1.4457238961669594,1.470942230912294,1.495163081802633,0,1.4558599,1.504238,1.5
0.4199781138639108,-0.1782375188289503,-0.13752857515091718,1,0.30306816,0.3343865,0.1015625
-0.7574864231749894,-0.9876530290979142,-0.8884679596475713,1,-1.1774426,-1.0759953,-0.9921875
1.6720837800426371,2.0316381642678425,1.8195618275697858,1,0.4964055,0.8007035,1.8125
2.14651016207746,2.3644633890896753,2.372097200262548,0,2.205858,2.337782,2.515625
0.5803714883240995,0.13909649234092822,0.13055298026838466,1,0.44408426,0.5060566,0.46484375
1.6237961471767424,2.017225391139953,1.753423900579255,1,0.5036787,0.76073205,1.7109375
0.21608764888833693,-0.3819130209561529,-0.4834757343753789,1,-0.87626773,-0.87804717,-0.640625
-1.2654457922185958,0.21923980218563804,0.12711384750325702,1,0.45856315,0.51742417,0.24316406
1.9385609394261956,2.1443034404118775,2.1518598792797334,1,0.5087834,1.0979156,2.265625
0.42812352907445456,-0.13991909337880754,-0.12360282907972599,1,0.35284925,0.35808268,0.24804688
-0.17003406477772628,-1.081215737419646,-0.9957763691613574,1,-1.0498612,-1.1340001,-1.09375
0.011982540513660933,-0.8871300472820469,-0.7919838622473652,1,-1.1013986,-1.1258516,-1.015625
0.41315127117656464,0.029107758590716085,-0.14921181542348078,1,0.2535724,0.31895626,0.020019531
0.14234352464549616,-0.6610280207523239,-0.6018831641447088,1,-0.8922768,-0.96883154,-0.81640625
1.2591546048632325,1.0512063344098925,1.2043019499161807,0,0.82737356,0.9713602,1.1328125
-0.9883490718323283,-0.1463367696687422,-0.4886823401976374,0,-0.3678477,-0.33115947,-0.37109375
0.4319728631638419,-0.10772692532869456,-0.11702790593937389,1,0.33169067,0.3613668,0.07128906
-0.805055403648495,-0.7318389853374091,-0.8199581989919483,1,-1.1239618,-1.107092,-0.9765625
1.3197294837624316,1.1019590948082412,1.300581202066168,1,0.47634524,0.58677757,1.15625
-1.210232082375163,0.091128381380276,-0.0008574131680064546,1,0.37987825,0.50281453,0.08154297
0.9127997802418834,0.8154880426280594,0.6415873448496892,1,0.53950167,0.528934,0.65234375
-0.41308625493273693,-1.2652820978209807,-1.1099936238490276,1,-1.1468639,-1.159629,-1.1328125
-0.17255347721982894,-0.92293431341619,-0.9979657918560678,1,-1.0315495,-1.1305046,-1.09375
0.3579821565727946,-0.14790761504215943,-0.2438126895413063,1,0.1339049,-0.06220188,-0.092285156
-0.6182792806991655,-1.0937065197335747,-1.0351046491735756,1,-1.0473903,-1.0931218,-1.0703125
0.44798256466750713,-0.30675463552033844,-0.08973148821046,0,-0.078011,-0.14788795,-0.10107422
-0.6686954793443741,-1.0730360448314973,-0.9912216993329569,1,-1.1446368,-1.1041255,-1.0625
-2.269372217709639,1.7788387889512005,2.1072608328933375,1,0.57416606,1.1805403,2.140625
0.4216789583166136,-0.5394514668446843,-0.13461939643514242,0,-0.14533775,-0.17289865,-0.13476562
0.951828359237921,0.8597468632104153,0.7044081001978054,1,0.6043141,0.59461707,0.72265625
1.448206754792878,1.7141375590024874,1.498907855006102,0,1.8553692,1.7465609,1.5546875
-1.754691153700217,1.2727789662149795,1.2203916046645258,1,0.62290555,0.53961706,0.88671875
-1.0716027266479586,-0.46064291842605887,-0.31294701468378505,1,-0.7850046,-0.65662676,-0.46875
-0.6217774376911901,-0.8999875870729079,-1.0323849895358743,0,-1.177446,-1.0349295,-1.0390625
0.692572593343883,0.09556725468508598,0.30447156046666063,0,0.11233186,0.12911503,0.12597656
0.9240572114563523,0.8172146891271453,0.6596468185452301,1,0.5433882,0.50577533,0.63671875
-2.7283676197370084,2.743625531061434,2.6397558765250686,1,0.58040494,1.809151,2.5625
-0.22973809252423508,-0.9661500956599833,-1.042385487022102,1,-1.2386675,-1.2336497,-1.15625
0.12925822987385982,-0.7174331591104693,-0.622202398216497,1,-0.88212985,-0.9687973,-0.828125
-0.24580041555757084,-1.511737668219392,-1.0529832302580024,1,-1.3545727,-1.2156277,-1.1484375
0.3110109944327182,0.0016986508056896067,-0.3241515345914316,1,-0.7776572,-0.4931265,-0.33984375
-0.01716953491165613,-0.5190391237070139,-0.8300973479334067,1,-1.0771135,-1.1592573,-1.0546875
1.6850210332234445,1.6114555636011392,1.8369819772075087,0,1.3735874,1.4003842,1.734375
1.5418014773696804,1.2525378309513675,1.6372028773424594,0,1.3950381,1.3161248,1.5390625
0.4553770141622442,-0.3302842295857484,-0.07715474123488995,1,0.35083416,0.3719402,0.06542969
0.47707973871000847,0.011569079147809237,-0.04037750167624074,0,-0.20537564,-0.083226815,-0.06738281
1.4343850017217468,1.6275241979576645,1.4780138017336282,1,0.47718555,0.622999,1.3828125
-0.2343491052308797,-1.1697866719368348,-1.0455142848875862,1,-1.2458397,-1.2326953,-1.15625
-0.05067236251107345,-1.147713863711031,-0.8715377941833837,1,-1.0809951,-1.108424,-1.03125
0.3474150000261518,-0.4668758169886199,-0.26192590727917214,1,-0.81701,-0.22195822,-0.055664062
0.339404376071465,-0.1674901263176365,-0.27564563747282894,1,-0.81701,-0.30356112,-0.14941406
0.9925403068729668,0.5235181471963943,0.7704621857488566,1,0.51361805,0.5531476,0.7109375
-0.2017500760471433,-0.9045744662473943,-1.0219258169072123,0,-0.90178865,-0.98655653,-1.0390625
-0.20745497824704465,-0.9911770224752513,-1.0262985013732537,1,-1.1258,-1.0576266,-1.0703125
-0.6544993892898365,-1.018108127773078,-1.0045953567550647,0,-1.1610324,-1.1159062,-1.0703125
0.24979637995396275,-0.46780030142473744,-0.42757340538897204,0,-0.4480746,-0.5036548,-0.39453125
-2.6953493119610936,2.51949398899128,2.608437385621455,1,0.57102567,1.8614054,2.5
0.6759828152511999,0.30701969213290253,0.2797290748828255,1,0.5136648,0.52819264,0.55078125
0.16994181006531744,-0.9245175716646385,-0.5582941031758363,0,-0.82313263,-0.73407936,-0.62109375
-0.17230067432283505,-0.6379525591759971,-0.9977469625751888,1,-1.1499513,-1.1899787,-1.125
-0.34332002822705,-0.8643385187535088,-1.0984583539779496,0,-1.0078447,-1.0224636,-1.078125
-1.2668411820159031,0.08056350459371715,0.13036086706088362,1,0.43810502,0.46751687,0.118652344
-1.2815860304460012,0.22882856886742228,0.16469620029081533,0,0.24629146,0.2393452,-0.042236328
-0.8155788688318794,-0.7688756254547534,-0.8036675938692105,0,-0.67564523,-0.7227145,-0.76953125
0.08080308216923966,-0.6455752695244039,-0.6952379950343434,1,-1.0977454,-1.1224512,-0.94921875
0.09796273257393963,-0.5103517776712468,-0.6697941183924727,0,-0.64678127,-0.62527686,-0.640625
0.3248881737215402,-0.22704504835749462,-0.30047262895025156,0,-0.20436227,-0.20253588,-0.234375
1.7501488046039229,1.6624388353361446,1.9227150958941406,1,0.4978712,0.8790444,2.015625
-0.7236366635607641,-1.0793405089294936,-0.9316920006095738,1,-1.2773194,-1.1435249,-1.0546875
1.1573952077221485,1.078004127609454,1.0397755939314175,1,0.5232336,0.543584,0.859375
-0.7450361548610741,-1.04298237064514,-0.9049268634356511,0,-1.1731559,-1.0878639,-1.0078125
1.0781765262134237,0.8417004963875298,0.9103449045330421,0,0.774035,0.84898484,0.9453125
-0.8309224063936443,-0.7059894594483541,-0.7792252838500151,0,-0.5997747,-0.68822736,-0.73046875
-0.6844154505030237,-0.8374857546668255,-0.9754858812079574,1,-1.2531301,-1.1579983,-1.078125
0.7415389943846094,0.288235339473175,0.3762611756154276,1,0.52250177,0.48734158,0.54296875
-0.6223901690390841,-1.395409697178072,-1.0319036186877277,0,-1.1901006,-1.0605216,-1.0546875
-0.8112396377240473,-0.8494759467996594,-0.8104323313290868,1,-1.1164083,-1.1179979,-0.9765625
0.39286332420211,-0.042926908882728106,-0.1839786948017837,1,0.286891,0.16460279,0.11767578
1.094652763123693,0.918516277915433,0.9373029984345863,1,0.5244942,0.5481311,0.78515625
-1.2990033949881314,0.06862846360119114,0.20529787347549838,1,0.40639642,0.50299084,0.265625
-0.1374404336872825,-0.7016275813246625,-0.9657603583158664,1,-0.8935883,-0.9524408,-1.0078125
-1.4110675721762538,0.6174780329578637,0.4661085240012917,1,0.6371268,0.6174072,0.515625
-0.13492932778494526,-0.9189435582835525,-0.9633200721583726,0,-1.1294004,-1.0224543,-1.03125
2.117272133622992,2.009572212104166,2.3431614623001256,0,2.1185386,2.203585,2.46875
0.7368997102031247,0.36313560385975124,0.3694020019332581,1,0.53913057,0.5135818,0.5703125
-0.47550087080890197,-1.149150073853281,-1.1046856437285886,0,-1.0707078,-1.0668776,-1.0859375
0.6892139885398485,0.07662674502794169,0.29949243534658776,0,0.13568696,0.18842646,0.13964844
0.729946955545257,0.22388157174622042,0.3591630990450247,0,0.286963,0.24396947,0.19042969
0.5957312139750052,-0.0795018198802688,0.15520205575631327,0,0.033218686,-0.0033209978,0.037109375
0.355102713741643,-0.24999564441802388,-0.2487497249845441,0,-0.24266928,-0.23556907,-0.20996094
-1.7616180861546034,1.3202841445711697,1.234451517549825,1,0.5498155,0.59365326,0.8984375
-1.2132830635133929,-0.15880701557949883,0.006180725781357762,0,-0.043414783,-0.07013588,-0.08203125
-1.3154390125058522,0.5186408263094501,0.24363281856038352,0,0.4381347,0.48412824,0.24804688
-0.20999333658134747,-1.2488809285348617,-1.0282110774733941,1,-1.0729707,-1.1027844,-1.09375
-0.7229064710291369,-1.0193252863569158,-0.9325703392455361,0,-0.8968291,-0.95665514,-0.95703125
-1.7753438265132866,1.3473465893849486,1.2621512711560863,1,0.54833513,0.5693023,0.9296875
-0.4634222496298787,-1.2377372040197923,-1.1068874954603751,0,-1.1606089,-1.1464447,-1.125
0.9719831597722663,0.533328106084101,0.7370533440604433,1,0.5445317,0.517192,0.671875
-0.27863292057832956,-1.128666708410111,-1.0719714718049544,0,-0.8767261,-1.0224714,-1.0703125
0.3078147891533271,-0.12022426136464658,-0.3295960396811464,1,-0.75931835,-0.62018746,-0.2421875
-1.1028711601493035,-0.13929106824598986,-0.24424841836633432,1,0.10949099,0.13771097,-0.41796875
-0.5849116570628012,-1.169015762107957,-1.0586028998727854,0,-1.1155717,-1.1283754,-1.1015625
-0.9171224765423794,-0.5266153245430835,-0.6281969516339694,0,-0.3025588,-0.35655138,-0.453125
0.14453316256578297,-0.45361927209285147,-0.59846034684365,0,-0.3750871,-0.39801496,-0.47460938
-0.1766747048118424,-1.1748620902083575,-1.0015059779766136,1,-1.0985762,-1.116224,-1.0859375
0.5259061427676052,0.023257755641167683,0.04141035331714413,0,0.0017633978,-0.041019,-0.018920898
0.5522042141953829,0.2180817916245568,0.08476801508246593,0,0.24583577,0.1776583,0.033935547
0.44473328740340184,-0.058977312777440706,-0.09526448410681748,1,0.3354331,0.39372227,0.22949219
0.6454840514857194,0.26408122711957444,0.2333071280026889,1,0.5097406,0.47421086,0.46875
-0.9085517303786318,-0.9325694663838167,-0.6441629652617882,0,-0.7506432,-0.7885288,-0.70703125
-0.8327997748083339,-0.7984379573429473,-0.7761798212448384,1,-1.0648832,-1.0647864,-0.96875
-1.398393422900331,0.5021426309633099,0.4367485265681593,1,0.4722838,0.5197965,0.4140625
0.0669636024975304,-0.43392188972333734,-0.7153970625155194,0,-0.46495843,-0.48790509,-0.59765625
1.1289321228975777,0.726546966783649,0.9933434594039429,0,0.6952443,0.7480871,0.93359375
1.050551021110574,0.9358467587609562,0.8651484793212272,1,0.5640138,0.5197532,0.7265625
-0.11900426818636968,-0.9724263524364922,-0.9474302231400749,0,-1.209217,-1.1330287,-1.078125
0.5769081765812601,0.2673259850240447,0.12496303911064985,0,0.21150315,0.2393447,0.075683594
-1.6394694034150836,1.0134874318796518,0.9789510339241398,1,0.4433985,0.53267956,0.66796875
0.7612581362828928,0.4232375420551484,0.40564989784973177,1,0.54853994,0.5081254,0.578125
1.8345115999356325,2.0400262078437224,2.028814204698258,0,1.8863455,1.9883199,2.078125
1.085285421005769,0.8733191803379213,0.9219770291833485,1,0.5272234,0.56704175,0.78515625
2.708900973025235,2.5514693723320576,2.8127231439667826,1,0.53409994,1.8799517,3.125
0.38235945980269814,-0.3068013142128841,-0.20199576659632423,0,-0.2594192,-0.22949706,-0.1796875
0.4451633370499141,0.1984722517576013,-0.09453196091302964,1,0.33401406,0.39433885,0.19433594
-0.777430480564352,-1.0978295026936982,-0.8608004597675045,0,-1.1067246,-0.97397107,-0.921875
-1.1285417073315596,0.21312728137708264,-0.18698486783331517,0,-0.38282773,-0.34413633,-0.22167969
1.220220264667972,0.8564821329015553,1.1416952026430316,0,0.7754218,0.82741547,1.03125
-0.4275832457267895,-1.123408590030235,-1.1100959926618148,0,-0.9843754,-0.9896419,-1.0625
-0.8466087758881365,-0.5934298136123429,-0.753422116258624,0,-0.7473757,-0.8460543,-0.8046875
-1.0936339596973736,-0.4875729199422484,-0.2646712346108773,1,0.06130504,0.34041426,-0.39453125
2.151881455263608,2.3109151409205846,2.3773422720693924,0,2.1747718,2.3516598,2.53125
-0.38177490487422433,-1.281419599641048,-1.107057627637989,0,-1.0775312,-1.1068442,-1.109375
-0.8558867696677909,-0.6074993246119376,-0.7377870923250028,1,-1.0947492,-1.0793005,-0.9140625
-0.4140774024441998,-1.462118807965097,-1.1100261082287857,0,-1.0921712,-1.1211396,-1.1171875
2.2434319426123492,2.199273395874904,2.463421531769382,0,2.1253657,2.3545687,2.625
1.0465740018376612,0.8466132692202814,0.858644715844411,0,0.7848851,0.85347694,0.9296875
0.46948496737563045,-0.10592135336951215,-0.05322266437761433,1,0.27907264,0.41818658,0.19628906
-0.3256211749180047,-1.070867820153055,-1.0926873366484835,1,-1.2025771,-1.1851516,-1.140625
-1.0940368422229756,-0.2588437286855356,-0.2637826404283092,0,-0.1976425,-0.1812057,-0.19921875
1.2085993784193394,1.096705048186857,1.1229171980565833,0,1.0838042,1.0816519,1.140625
0.00668877553022004,-1.250550268128559,-0.7990404474837461,0,-1.0316745,-1.0241861,-0.9609375
-1.1297924278785276,-0.08462083921605308,-0.18417711155368652,1,0.23805578,0.45439494,-0.20019531
-2.227016184705979,2.0764690872449623,2.0465064829198716,0,2.4083812,2.2095404,2.15625
0.746589413316539,0.35049307376271854,0.3837524686970179,0,0.25604042,0.23645072,0.1953125
0.5337298904495114,0.033190475160316334,0.05436621934072565,0,0.032212634,-0.032218162,-0.010925293
-1.1811876304993454,-0.29281150101269604,-0.06759311235824901,0,0.066077605,-0.1330404,-0.14550781
0.8600808461041067,0.5582201125028635,0.5578207321819529,0,0.56974566,0.5824425,0.68359375
0.1831978252784705,-0.35441594185953007,-0.5370320519582824,1,-0.87289953,-0.916498,-0.73046875
0.08452985013590203,-0.5030995445897531,-0.6897534093810789,1,-1.043385,-0.99778914,-0.8828125
1.257030338548951,1.139119880293943,1.200899385068735,1,0.45174137,0.5662352,1.0390625
0.49716002188969155,0.04847188788795074,-0.00656291217682417,0,-0.06278529,-0.06725496,-0.04736328
0.13750484290414386,-0.6957722876118603,-0.609424147011561,0,-0.6233812,-0.6664077,-0.62109375
0.6066649643858699,-0.06539539878011409,0.17260131777432033,1,0.41656077,0.430439,0.36523438
-0.7242085086668545,-1.3108852456199838,-0.9310024998890258,0,-0.96733004,-1.0429152,-0.99609375
-0.0440600045969583,-0.6409508394978547,-0.8635677522281198,0,-0.720542,-0.75318134,-0.86328125
1.9649902100171186,2.172940613355452,2.1817378408534793,0,2.189911,2.2548895,2.3125
1.9703549592488927,2.0623838327951165,2.1877347716781252,1,0.49260142,1.107475,2.34375
-0.40837215924997683,-1.0735310823643354,-1.1097880876732646,0,-1.1465156,-1.1717505,-1.140625
2.350043162514833,2.6357031630149033,2.5559894496295437,1,0.46114922,1.4758132,2.875
0.307547940831507,-0.4205024835315012,-0.33005042504218834,1,-0.7776572,-0.57399523,-0.36132812
0.18201759998563008,-0.565015636065805,-0.5389330899632281,0,-0.8137657,-0.82472944,-0.6640625
0.15891086254997444,-0.6111079131566315,-0.575830635127289,0,-0.6044631,-0.60985386,-0.5546875
0.2134919830545361,-0.9247299961228204,-0.48774064067866907,0,-0.92448026,-0.86994684,-0.63671875
-0.4404383500585817,-1.0489833729708748,-1.1095144310625773,1,-1.2523553,-1.2687335,-1.171875
-1.535727119284214,0.6346571313797109,0.7506557292873673,1,0.45654714,0.51928955,0.5390625
0.6102754635593813,0.24140719391090268,0.1783189471242223,0,0.21956213,0.12978339,0.075683594
-0.5803376127386458,-1.268285310051835,-1.061479155770592,1,-1.2756423,-1.1677115,-1.1171875
-0.8785476875873426,-0.4112619594788018,-0.6984856235162995,0,-0.47613126,-0.43204483,-0.52734375
0.6453811002295444,0.3894303660602551,0.23314845846413126,0,0.46786386,0.42379987,0.3828125
-0.020092461260714747,-0.7769232613846419,-0.8338159119296777,0,-0.9244804,-0.90834177,-0.9296875
1.6517186631655232,1.6874164643079024,1.7918821506771134,0,1.568942,1.7178168,1.7578125
-0.05570542206706353,-0.813405094707257,-0.8775334020579336,0,-0.8150998,-0.79530454,-0.8984375
-0.20010459536481473,-0.9398351140368985,-1.0206455867392,0,-0.9377468,-1.0090231,-1.046875
-1.5549814348618007,0.7558890130691575,0.7937073366130373,1,0.4763724,0.5958106,0.62109375
2.0218202270633387,2.5359960686799594,2.2441060711127725,0,2.0086303,2.255955,2.359375
1.7265314806461889,2.0594983293061198,1.8920067560009317,0,2.2388337,2.1798728,1.984375
2.1235882167540194,2.249543792362135,2.3494674802362265,0,2.6488576,2.453761,2.515625
-0.49100404314948654,-1.010032169536692,-1.1010252278554564,0,-0.946774,-1.0252719,-1.0703125
-0.5759601550669792,-0.8950949946863935,-1.0641539220426777,0,-0.878067,-0.84519905,-0.9921875
-1.8027820503849403,1.3744954726082783,1.3168778043129132,0,1.5898315,1.4744185,1.1875
-0.9083265102958769,-0.824910164476077,-0.6445799138415285,0,-0.7807086,-0.7395874,-0.67578125
-0.6305057549131362,-0.9618974672083718,-1.0253873430558875,0,-0.7955426,-0.88633,-0.984375
-0.8037358962289776,-1.0470913205248418,-0.8219729896645214,1,-0.9081726,-1.0374265,-0.9296875
-0.9662293042441037,-0.5222088426058012,-0.5332283849586491,1,-1.0428442,-0.73219585,-0.7578125
0.6624723974862377,0.29661596015375447,0.25931059235282383,0,0.33081937,0.35503936,0.27148438
-0.3788067027704209,-1.0736953720138411,-1.1065884932057342,1,-1.223432,-1.175961,-1.140625
-0.3623365282219101,-0.9313321916386609,-1.1033912411494564,0,-0.9285404,-0.89047515,-1.03125
-0.8189559399426991,-1.032442725166135,-0.7983572906534355,0,-0.9281185,-1.0270517,-0.91015625
0.31179286086409636,-0.5142700262539519,-0.3228191166655843,0,-0.3230769,-0.26931614,-0.26171875
0.07951888079926021,-0.6851084586449208,-0.6971224884505649,1,-1.0908289,-1.0256901,-0.91015625
-0.26373282548735577,-1.065554401467571,-1.0638048718782545,0,-0.9308812,-1.011869,-1.0625
-1.3626837668632348,0.9217293398757731,0.35376685279054726,1,0.45604742,0.5084102,0.35351562
1.5346386635105185,1.5044960803385505,1.6268245693796974,0,1.9543039,1.8229651,1.6640625
-0.5912194876672076,-0.8731597687459722,-1.0544999789192393,1,-1.0931115,-1.13958,-1.1015625
0.5743791990290149,0.2965612459493089,0.12087391852923472,1,0.44820887,0.47816503,0.421875
-2.157931137140744,1.668497197200048,1.9427968840694305,1,0.54323465,0.84685147,2.09375
-0.6085265707665725,-1.261197340948358,-1.0424303334728313,0,-1.0841417,-1.0824473,-1.0703125
-0.24887848380194955,-1.3006103025300826,-1.0549170439390416,0,-1.0801414,-1.1074848,-1.1015625
-0.6734578399258634,-1.059416290944953,-0.9865572089642901,1,-1.1869555,-1.089978,-1.046875
-1.987101240524908,1.5973790477611935,1.6611671280446212,0,1.8148237,1.8644007,1.6640625
0.1799934131016272,-0.3946182563585046,-0.542189950326684,1,-0.8899232,-1.0076408,-0.75
0.17268702315732878,-0.6927210385631777,-0.5539073842801232,0,-0.80550563,-0.74468416,-0.62109375
-0.9202947389347123,-0.7479055442666295,-0.6222391990842344,0,-0.8599054,-0.8158847,-0.71484375
-0.32352468750175106,-1.0914652286732909,-1.0919291417791777,0,-1.1325692,-1.0952467,-1.109375
0.34310365146778443,-0.35645755559796277,-0.2693113486894673,1,-0.81701,-0.25891382,-0.12402344
-0.6422015678571519,-0.9657014403906693,-1.015536967323592,0,-1.0465611,-1.0020154,-1.0234375
0.7409425538438947,0.41661196454612365,0.37537813612179527,1,0.532002,0.5068187,0.5625
0.7296077900064954,0.21829309117245568,0.3586648975743365,1,0.5714668,0.545323,0.59765625
0.5290382774853093,0.3688876916735941,0.046602594920538344,1,0.42296752,0.44677463,0.32226562
-0.2913674739100743,-1.3027691074781715,-1.0783481729440132,0,-1.338921,-1.2095882,-1.1484375
-0.013146402746193591,-0.892866873987522,-0.8249477934479459,1,-1.0910696,-1.152767,-1.0546875
0.6456443249707972,0.16610051066437562,0.23355411753458982,0,0.1227573,0.07610122,0.09033203
-2.0754832760931303,1.8355253568227672,1.8113915213584548,1,0.504572,0.85011625,1.828125
0.11482846093578818,-0.7478021203401043,-0.6443286292570511,1,-0.87899953,-1.0938005,-0.88671875
0.621346648285541,0.11784815102785887,0.1957624397733559,0,-0.036272854,0.022912148,0.06542969
-0.225309452340822,-0.8990413795928301,-1.0393153823812564,0,-0.847207,-0.8953794,-1.015625
0.8307214190571114,0.35785964306983237,0.5118619910247092,1,0.4772891,0.45064265,0.53515625
-0.11684446221417542,-0.9261372814002568,-0.9452207627709628,0,-0.9181889,-0.9165397,-0.98828125
-0.21760403069558115,-1.0967377801113822,-1.0338227751380127,0,-1.277744,-1.21975,-1.1484375
0.7063519707068456,0.3737955252558324,0.32473629087738304,1,0.5372966,0.53910923,0.58203125
0.7101761600349288,0.6329720285465732,0.330313121982307,1,0.5490069,0.5124421,0.5546875
-0.6382108569847263,-1.2346557951570065,-1.0189589268041241,0,-1.1474671,-1.1309474,-1.0859375
-1.9235225168920498,1.5663567721573486,1.5470970692140555,0,1.551826,1.5514554,1.46875
0.8174410489971958,0.7816704574020794,0.4912639981247565,1,0.54307204,0.5099648,0.59765625
0.24742408235908858,-0.5928025994214123,-0.4315365058303225,0,-0.4422568,-0.62419593,-0.44140625
0.6883722568088049,0.28803027670914383,0.29824215982032776,0,0.22805092,0.21579532,0.1484375
1.5674056253645774,1.6573252492449597,1.674009879483241,0,1.9594723,1.9155421,1.7265625
0.9633418524421977,0.6246829118000685,0.723042161826824,1,0.56604725,0.5326475,0.6796875
2.305637943331911,2.5280877563078015,2.518412267063792,0,2.6488576,2.6418204,2.734375
0.17681555414325478,-0.6239608989329364,-0.547293805442833,0,-0.6992997,-0.69998217,-0.5859375
1.8510965502917216,1.7217502633352648,2.0490066490171017,1,0.4979694,0.9893169,2.1875
0.14556743530748026,-0.7668728959163122,-0.5968413750677874,1,-0.8757854,-0.9586244,-0.80859375
1.1505981621631836,1.2516939692613434,1.0286986491025072,1,0.52900416,0.5069204,0.8515625
-0.5223120197395981,-0.7324100573720033,-1.090757101189679,1,-1.1808631,-1.1361027,-1.1171875
0.4800143671018447,0.07903512137016203,-0.035421899214680495,1,0.3401129,0.4480185,0.28125
-0.06234832603777076,-0.9513702165389629,-0.8853517150122859,1,-1.0120968,-1.0882771,-1.03125
0.5847137221824197,0.2708852689372045,0.13754511906916866,0,0.30621222,0.25369173,0.088378906
1.156138248774735,0.7288822120997444,1.0377277573976018,1,0.55667573,0.5539764,0.859375
-1.418408931996281,0.7128129638690591,0.48308797959777233,1,0.4450394,0.5829796,0.49804688
-0.9896316648647863,-0.39179848089369596,-0.48606861583030936,0,-0.2795552,-0.31314614,-0.36523438
0.4622793872045377,0.10186996225857804,-0.06543492775868942,1,0.22977415,0.45067328,0.30859375
-0.6351066283040122,-1.112621139445171,-1.0215771129097457,0,-0.9761635,-0.983737,-1.015625
-0.5009775022350269,-1.4377378285796958,-1.0981727314277552,0,-0.9386127,-1.0818815,-1.09375
0.5294714075558467,-0.07436049298830523,0.0473200323744861,1,0.49755734,0.45102394,0.3359375
0.06639086638464017,-0.7240773234058084,-0.7162241197869854,0,-0.8311619,-0.7440369,-0.75390625
0.8851145311923736,0.5648004837131413,0.5974181394732324,0,0.53465617,0.5400766,0.65234375
-1.4311713085402888,0.8420307204871311,0.512553431438503,0,0.7622638,0.78213745,0.625
0.0687897154940582,-1.0106118981934034,-0.7127561947585038,1,-1.0513455,-1.0466071,-0.92578125
0.6082384395850954,-0.04592340646329717,0.17509481953000802,1,0.44513953,0.51373005,0.49414062
-0.42996331137223387,-0.9877602428397116,-1.1100361204897542,1,-1.0617163,-1.1067734,-1.109375
2.8328633366877476,3.0654377812884444,2.8841172486254822,0,3.1565619,2.9951892,3.140625
0.30708395818790607,-0.4316937684168691,-0.3308404236211682,0,-0.5991936,-0.5352478,-0.32617188
-0.6781875463214342,-1.0890797127819767,-0.9818363287537534,1,-1.2684195,-1.165389,-1.0859375
1.5777196863714875,1.772556270333873,1.688706353786117,1,0.47507548,0.6904409,1.7265625
-1.6071160941771025,0.8424683148792771,0.908762885266575,0,0.90936124,0.90538675,0.8203125
0.5179689564466337,0.024718865406506533,0.02822057883375919,0,-0.15239847,-0.03353308,-0.025268555
-0.8663271124834075,-0.6021857137106492,-0.7198726764647231,1,-1.1530442,-1.0776198,-0.91015625
-0.80543562820703,-0.562573465512187,-0.8193764622247384,0,-0.6962812,-0.71567774,-0.7734375
0.18987870441367202,-0.6046290663369799,-0.5262423879231901,1,-0.8349581,-0.8473697,-0.66796875
0.5954631543409394,0.07938203976993297,0.15477391720286665,0,0.0044000763,0.0031670865,0.041015625
-1.3258871482467296,0.23423197333956833,0.26800407172172885,0,0.25589073,0.26308334,0.014709473
-0.7682462961406794,-1.0348632017091235,-0.8737366475764923,0,-1.1746746,-1.0374033,-0.9609375
-1.5182241469590603,0.628571457306834,0.7112803797189058,1,0.4661805,0.52900594,0.52734375
-1.4378930418727283,0.1813722245377718,0.5280438792090636,1,0.5006107,0.57124007,0.5
-0.46800363627262215,-0.9970808447920066,-1.1061191816619826,1,-1.3540397,-1.1898246,-1.1484375
0.23925554358728315,-0.6544060805826023,-0.4451511170818112,0,-0.6743679,-0.69907576,-0.48828125
-0.04847412842767515,-1.0138530511523862,-0.8688998776606677,1,-1.0880423,-1.1665244,-1.0703125
-0.7592104590104793,-0.958087363013216,-0.8861388521459033,0,-0.9479886,-0.9424702,-0.92578125
0.16328424800904157,-0.499560570561822,-0.5688955991827812,0,-0.5471197,-0.51491725,-0.50390625
0.20976964324606745,-0.6119207458019167,-0.4938459425572979,1,-0.90156734,-0.94295126,-0.67578125
1.1134487386047875,0.8921142428666434,0.9680426198125491,0,0.80193686,0.8597852,0.9765625
-0.19477835817235903,-0.9934635313207355,-1.0164436041470049,0,-1.0939556,-1.0381658,-1.0546875
0.22473793055524477,-0.2033891473942904,-0.46921918762696546,0,-0.23697062,-0.20178908,-0.33007812
-0.8949451745708735,-0.846851249988027,-0.6691076868054349,1,-1.1139677,-0.9813343,-0.87890625
-0.054361679987011156,-0.8546728995942642,-0.8759387143416493,0,-0.6635474,-0.6435174,-0.80859375
-0.7799528654094842,-0.7933187957943686,-0.857190311212115,1,-1.368439,-1.1268942,-1.0078125
1.1785323738159426,1.1026084303838506,1.074167530725797,0,1.0795743,1.0405841,1.09375
0.03553994185318265,-0.782830906425372,-0.7598856942971435,0,-0.8194265,-0.7565947,-0.796875
0.8588681271661035,0.34444837030882736,0.5559116123102754,0,0.2663835,0.32488528,0.34375
2.5717200216716267,2.7651238489570207,2.7239053658546926,1,0.47117686,1.6775208,3.078125
1.8242586665825367,1.8789141957923892,2.016221319704143,1,0.50983864,0.96543473,2.140625
-0.8662629250262109,-0.6025418817846785,-0.7199838321857067,1,-1.1487935,-0.9791333,-0.92578125
0.12625878029230578,-0.6262563407259586,-0.6268264549920177,0,-0.6482936,-0.65031904,-0.625
0.09230836485638125,-0.6048703327325184,-0.6782315358654727,1,-1.058265,-1.0188508,-0.890625
-1.3005097262378849,0.4185462952401691,0.20881072838737158,1,0.40639642,0.5037382,0.26953125
-1.0545643580617,-0.4102635956568879,-0.34982638448854947,0,-0.3748169,-0.2208501,-0.24707031
-0.04560950741916598,-0.6709367130090418,-0.8654448227808197,0,-0.49750182,-0.5435339,-0.7421875
2.374070817926003,2.678198254344746,2.575752942865088,1,0.4739256,1.6112096,2.859375
-1.880637125752905,1.5589351252221064,1.467341339681048,0,1.3852124,1.465971,1.359375
-1.4707623288987286,1.074905870559233,0.6034719195597018,0,1.1673539,1.2027183,0.75
-0.8266952636302538,-0.5205024567114374,-0.7860392466734613,0,-0.63400537,-0.6041963,-0.671875
1.6680391486855148,1.529770194367646,1.814089502467798,1,0.4855916,0.7890773,1.8828125
-0.14105483362347526,-0.7053608789988401,-0.9692412261960576,1,-1.0782338,-1.1430221,-1.09375
-1.0225338301014735,-0.06501666551818842,-0.4179484413322015,1,-0.9231407,-0.7700654,-0.59375
0.822116789469157,0.09652148130784256,0.49850173670809084,0,0.12459792,0.0831988,0.17773438
0.48661886637223556,0.07986809276137016,-0.024285843764203476,1,0.34153193,0.45946833,0.31054688
-0.54232428966858,-0.9272550252887515,-1.0821674877409366,0,-1.1406642,-1.0915567,-1.09375
1.3001765849416067,1.4061679725060026,1.2696700807112258,0,1.2656119,1.2645371,1.28125
2.2194418976998014,2.376928551881621,2.441465537150291,1,0.35811532,1.3016958,2.75
-1.3915877723892578,0.6645765099687037,0.4209608102687128,1,0.4722838,0.51630825,0.39648438
0.30914702845325137,-0.20481981623322978,-0.3273271232914912,0,-0.3230769,-0.26481777,-0.26953125
0.5083369558116945,0.006535654758503433,0.012155315414049003,0,-0.1714834,-0.05224967,-0.036376953
0.3190711619838604,-0.29053432846144556,-0.31040576059647546,0,-0.33245915,-0.3228168,-0.26953125


==> expres/three_variable_intervention_predictions_intervened.csv <==
x,y_true,y_noisefree,is_intervened,y_pred_xgboost,y_pred_tabpfn,y_pred_cfm
-1.2043265561862586,-0.0781012987283576,-0.0144666202060076,1,0.4383358,0.42869544,-0.10644531
0.4273474939532675,0.0168995401399125,-0.1249288431944223,1,0.33889312,0.34200597,0.19628906
-0.3426583806536167,-0.9300566372847942,-1.0982629785313796,1,-1.2298234,-1.1708667,-1.140625
0.1478390453494627,-0.2933551519226698,-0.5932806365033468,1,-0.87063295,-1.0563872,-0.81640625
0.7155688058133503,0.2092616234132058,0.3381489388101873,1,0.54758793,0.5071802,0.546875
-1.1647754024944532,0.0078192330888739,-0.1050571954436905,1,0.40406314,0.44767207,-0.17382812
1.9747614363837176,2.3219413488715803,2.1926434071990273,1,0.4951572,1.1141415,2.34375
0.280357421838251,-0.2286670762790986,-0.3761899573274059,1,-0.74447286,-0.8134059,-0.41796875
-1.5497030263822935,1.104242845279256,0.7819335226443052,1,0.4609813,0.5538248,0.58203125
-0.4143413993703596,-0.6878975183728491,-1.1100341311841933,1,-1.1468639,-1.1625242,-1.1328125
0.1767620371194289,-0.9098712451190718,-0.5473796599231412,1,-0.87609774,-0.9964311,-0.765625
-0.0351282590038651,-0.8049981456100802,-0.8526367396874623,1,-1.0626833,-1.0926027,-1.0234375
1.584424460176589,1.3324700244150276,1.6982192744620346,1,0.4722558,0.6869886,1.7890625
1.489326404078953,1.6318872066359371,1.5603685097205218,1,0.4679538,0.62070245,1.546875
-0.0728034468015092,-0.987323463657142,-0.8974343805512045,1,-0.9564553,-1.0501132,-1.015625
0.5076791676179851,0.0734725565886288,0.0110559163800429,1,0.35515243,0.4772709,0.359375
1.028007624540984,0.8357259781232591,0.8283003246153695,1,0.5333586,0.5551451,0.734375
0.0468046837827262,-0.7227181818170916,-0.7441497855574525,1,-1.1216338,-1.070147,-0.953125
0.3082083151813811,-0.2298816466874672,-0.3289259004909504,1,-0.75612,-0.5182372,-0.36132812
-0.5158699980631063,-1.241793395908632,-1.093185344772037,1,-1.0679189,-1.0794367,-1.09375
1.2759641815854683,1.4087757551153104,1.2311679027383928,1,0.44681644,0.57328635,1.0625
-1.6371375634029754,0.8938265648428237,0.9739251700619458,1,0.4328061,0.4996354,0.6328125
-0.177549998327907,-1.2518449071064417,-1.0022512505010728,1,-1.2017989,-1.2236662,-1.140625
0.4136254818871999,-0.2156807841276534,-0.1483999564794413,1,0.27808338,0.31098828,0.24023438
-0.3901612336980908,-1.2276567210924796,-1.108205360677395,1,-1.3732095,-1.2222822,-1.1640625
1.243928847802038,1.0894913212454589,1.1798787422011183,1,0.43731618,0.544923,1.0234375
-0.0867977648301578,-0.8677335129959346,-0.9131723955486308,1,-0.84401524,-0.9840927,-1.0
1.261921725246368,0.6003446021061595,1.2087317571098093,1,0.44681644,0.57021964,1.046875
-0.6338126668117992,-0.687890514529428,-1.022657194670281,1,-1.1728108,-1.1093738,-1.078125
0.6296308418885128,0.2074215801689893,0.2087247489866524,1,0.51801676,0.5203617,0.515625
1.5882719513037045,1.5445426708516197,1.7036636375403733,1,0.5036787,0.7209661,1.6484375
0.7180561824619912,0.6121259994483058,0.3417685987429729,1,0.5645445,0.47001782,0.50390625
-0.2521774678749708,-0.9994723306926562,-1.0569546932355398,1,-1.3279215,-1.1964443,-1.140625
-1.0339441626273616,-0.2658824272706895,-0.3938725603701166,1,-0.99568474,-0.5553429,-0.59765625
0.6641928907532635,0.1754151351213671,0.2619238822039408,1,0.48077223,0.5085467,0.52734375
-0.5969192770554629,-1.0259806950781225,-1.050656528192592,1,-1.1685039,-1.0842683,-1.0703125
-0.9982129267438996,-0.2578646623161272,-0.4684981251955388,1,-0.8546066,-0.84085584,-0.6328125
0.593846407327329,0.157084847361045,0.1521901232365609,1,0.43502492,0.4757203,0.43164062
0.3340951871698974,-0.2034361513245413,-0.2847317173265306,1,-0.81452054,-0.24996506,-0.2265625
-1.909968867409388,1.391747298141793,1.5221341382035287,1,0.54943746,0.65812695,1.3359375
2.2924767170431877,2.49899170106151,2.50700855738917,1,0.4739256,1.5556347,2.734375
0.8687403092472606,0.362888715892716,0.5714780833464023,1,0.56974566,0.5945462,0.6953125
-1.1779167756915498,0.283844059279252,-0.0750749996141067,1,0.37232482,0.47365588,-0.06933594
0.7289098155368816,0.2061218515994979,0.3576400146807248,1,0.5466547,0.46794322,0.5078125
-0.5806093935559699,-1.0946928185878215,-1.061310578026136,1,-1.2290121,-1.2013149,-1.125
-0.6798020200617506,-1.1256924142967282,-0.9802047234655512,1,-1.1235797,-1.1261117,-1.0625
-0.5079230374305433,-1.1513280781555302,-1.095955384369646,1,-1.0526263,-1.1197358,-1.109375
-1.701273479874789,1.2735364597944625,1.1101911273615372,1,0.49453264,0.55441374,0.77734375
-0.6493594957467991,-0.853736179525569,-1.0092411944403856,1,-1.1351935,-1.0355463,-1.03125
0.7343935128988142,0.2780280016823234,0.3657055975437068,1,0.59881306,0.5627451,0.62109375
-1.2855803264823364,-0.0730975805668078,0.1740039873131661,1,0.438166,0.4862636,0.22167969
-0.5494459851716329,-1.1514665371496962,-1.0787281465581706,1,-1.2942652,-1.1696892,-1.125
-0.2014090436198407,-0.7369782347999722,-1.0216611812514973,1,-1.2386675,-1.2254069,-1.1484375
0.7962721576978459,0.5914810336349461,0.4587018513920237,1,0.53411484,0.49822927,0.578125
0.3406138265101753,-0.5831334647728835,-0.2735749778531512,1,-0.85125095,-0.18958679,-0.19726562
0.5411802913270546,0.0310794666541619,0.0666599920551101,1,0.42296752,0.4473835,0.34179688
0.1249742769869784,-0.5272074069510929,-0.6288027675713754,1,-0.8809094,-1.0376011,-0.8671875
0.3598629439620771,-0.217833080828251,-0.2405874768501503,1,0.27293488,-0.09915402,-0.046142578
-1.2258457542750598,0.3426795934199708,0.0352087123326533,1,0.3633836,0.5370116,0.20800781
1.6277057563643524,1.6593290428867975,1.7588436548787632,1,0.5031744,0.7502639,1.734375
0.4908037289328666,-0.1478619859338835,-0.0172420917148833,1,0.36910856,0.49639183,0.375
0.2111106024270236,-0.1611360607992147,-0.4916480158693186,1,-0.90156734,-0.9476001,-0.67578125
0.498618181662158,-0.3936587864193467,-0.004116472826604,1,0.35515243,0.4706172,0.33984375
-1.648835650541655,0.8622789542253462,0.9990854708180446,1,0.49427593,0.607544,0.7265625
0.4042337239999563,-0.4566649159733482,-0.1644863294111934,1,0.21120404,0.28774202,0.004638672
0.2763024171184421,-0.2159689132088541,-0.3830399461470684,1,-0.7787137,-0.78477156,-0.47265625
-0.2055017584789887,-1.089162978560315,-1.024812942098329,1,-1.277744,-1.2201979,-1.1484375
1.481823743009081,1.3372130273618323,1.549234374893398,1,0.4705096,0.6219419,1.515625
0.8320418323852607,0.3286097219368988,0.5139167546444652,1,0.59489703,0.57843125,0.66796875
1.7509376421700709,1.8368909327144336,1.9237332376346976,1,0.47052112,0.88450575,2.046875
1.0609278660011296,0.4780954865450871,0.8821224588262471,1,0.5541946,0.583321,0.7734375
0.1652531148046011,-0.4295342066550437,-0.5657658961585788,1,-0.9408604,-1.0193315,-0.7890625
-0.2566593427178298,-1.4488533268100934,-1.0596647883513313,1,-1.288845,-1.2545161,-1.171875
0.6637896589844349,0.6927903216053338,0.2613117448310605,1,0.4589745,0.45108497,0.44335938
0.9636834903712432,0.4890839940566279,0.7235956985888731,1,0.56034404,0.6247128,0.75
-0.560091948967776,-1.030356747521591,-1.073211679036538,1,-1.2867117,-1.1740041,-1.125
-0.0793942413920034,-1.2156688462511132,-0.9049091041071058,1,-1.0227599,-1.0965583,-1.0390625
0.9221390711024208,0.6958649333514155,0.6565659565469323,1,0.5742384,0.5818455,0.703125
0.1458957873276546,-0.6825480747074184,-0.5963271030585447,1,-0.85619026,-1.0005746,-0.828125
-2.9477716795687674,2.664634573080901,2.8246319500096444,1,0.6612414,2.105463,2.609375
0.3686023319635156,-0.3137869052241055,-0.2255974412890448,1,0.286891,-0.013931053,0.053222656
-0.7265953943516152,-0.9451803095736304,-0.9281090449606272,1,-1.133565,-1.1000742,-1.0234375
1.5887094198351477,1.827097019254484,1.7042819995133214,1,0.5047339,0.7027619,1.7109375
-1.3313336798914324,0.6080199555294763,0.2807070991438892,1,0.4477652,0.49690497,0.29296875
-0.7545660487342162,-1.1398671241493716,-0.8923857482514499,1,-1.1774426,-1.08171,-1.0
-0.8334568660051774,-0.5330692204495305,-0.7751111125965229,1,-1.0481191,-1.1118702,-0.95703125
-0.0175997400043481,-0.6349129015140756,-0.8306458628971438,1,-1.0366205,-1.0737247,-1.0
1.539530565418339,1.4539676411600415,1.6339163389328992,1,0.4813916,0.66814977,1.59375
0.5572009090772378,0.3743536509026816,0.0929419271240492,1,0.5783662,0.58665293,0.5390625
-2.047114842266199,1.6049945538924568,1.764232572166179,1,0.54943746,0.7600659,1.8125
1.5721980127111717,1.3224057913647875,1.6808479403999874,1,0.42390212,0.6800333,1.7421875
-0.7286461727740666,-1.0748499178970066,-0.925603165823623,1,-1.1150748,-1.1075716,-1.0234375
0.8723274385537482,0.8041050498735248,0.5771482047864227,1,0.51873493,0.5146203,0.62109375
-0.0943441538355114,-0.9537657530739524,-0.9214480995226156,1,-1.2434064,-1.1975679,-1.109375
-0.6127078163381473,-0.8070562003965555,-1.039335885014509,1,-1.1283327,-1.1394205,-1.09375
-2.0885604316475237,1.6329942629807803,1.8327941154757372,1,0.54943746,0.82374763,1.921875
-0.4227818923474933,-1.1711897331566348,-1.1101508477436095,1,-1.3429233,-1.1836997,-1.140625
0.6985150257983195,0.6362234907947492,0.3132432390418613,1,0.5236761,0.51228046,0.546875
-1.0151819904285089,-0.0727269298674224,-0.4333419680449242,1,-0.9477523,-0.49196175,-0.64453125
0.5897588476428025,0.1720656493373297,0.1456457429361902,1,0.4384885,0.41691518,0.32617188
-2.117353888845655,1.894954225640322,1.8791723037361412,1,0.51857704,0.8072885,2.03125
0.1207617793701924,-0.7570747453982773,-0.6352673381309705,1,-0.89327437,-0.9849348,-0.84765625
0.1324417981473209,-0.6871501387980629,-0.6172806082186362,1,-0.8981563,-1.0147591,-0.84765625
-1.5895751866318977,1.0166737437436586,0.8703109227270548,1,0.4663412,0.53059924,0.59375
1.916906941223574,2.2513417637470177,2.126965303324621,1,0.5087834,1.0664203,2.234375
0.4199781138639108,-0.1782375188289503,-0.1375285751509171,1,0.30306816,0.3343865,0.1015625
-0.7574864231749894,-0.9876530290979142,-0.8884679596475713,1,-1.1774426,-1.0759953,-0.9921875
1.6720837800426371,2.0316381642678425,1.8195618275697856,1,0.4964055,0.8007035,1.8125
0.5803714883240995,0.1390964923409282,0.1305529802683846,1,0.44408426,0.5060566,0.46484375
1.6237961471767424,2.017225391139953,1.753423900579255,1,0.5036787,0.76073205,1.7109375
0.2160876488883369,-0.3819130209561529,-0.4834757343753789,1,-0.87626773,-0.87804717,-0.640625
-1.2654457922185958,0.219239802185638,0.127113847503257,1,0.45856315,0.51742417,0.24316406
1.9385609394261956,2.1443034404118775,2.1518598792797334,1,0.5087834,1.0979156,2.265625
0.4281235290744545,-0.1399190933788075,-0.1236028290797259,1,0.35284925,0.35808268,0.24804688
-0.1700340647777262,-1.081215737419646,-0.9957763691613574,1,-1.0498612,-1.1340001,-1.09375
0.0119825405136609,-0.8871300472820469,-0.7919838622473652,1,-1.1013986,-1.1258516,-1.015625
0.4131512711765646,0.029107758590716,-0.1492118154234807,1,0.2535724,0.31895626,0.020019531
0.1423435246454961,-0.6610280207523239,-0.6018831641447088,1,-0.8922768,-0.96883154,-0.81640625
0.4319728631638419,-0.1077269253286945,-0.1170279059393738,1,0.33169067,0.3613668,0.07128906
-0.805055403648495,-0.7318389853374091,-0.8199581989919483,1,-1.1239618,-1.107092,-0.9765625
1.3197294837624316,1.1019590948082412,1.300581202066168,1,0.47634524,0.58677757,1.15625
-1.210232082375163,0.091128381380276,-0.0008574131680064,1,0.37987825,0.50281453,0.08154297
0.9127997802418834,0.8154880426280594,0.6415873448496892,1,0.53950167,0.528934,0.65234375
-0.4130862549327369,-1.2652820978209809,-1.1099936238490276,1,-1.1468639,-1.159629,-1.1328125
-0.1725534772198289,-0.92293431341619,-0.9979657918560678,1,-1.0315495,-1.1305046,-1.09375
0.3579821565727946,-0.1479076150421594,-0.2438126895413063,1,0.1339049,-0.06220188,-0.092285156
-0.6182792806991655,-1.0937065197335747,-1.0351046491735756,1,-1.0473903,-1.0931218,-1.0703125
-0.6686954793443741,-1.0730360448314973,-0.9912216993329568,1,-1.1446368,-1.1041255,-1.0625
-2.269372217709639,1.7788387889512003,2.1072608328933375,1,0.57416606,1.1805403,2.140625
0.951828359237921,0.8597468632104153,0.7044081001978054,1,0.6043141,0.59461707,0.72265625
-1.754691153700217,1.2727789662149795,1.2203916046645258,1,0.62290555,0.53961706,0.88671875
-1.0716027266479586,-0.4606429184260588,-0.312947014683785,1,-0.7850046,-0.65662676,-0.46875
0.9240572114563524,0.8172146891271453,0.6596468185452301,1,0.5433882,0.50577533,0.63671875
-2.7283676197370084,2.743625531061434,2.6397558765250686,1,0.58040494,1.809151,2.5625
-0.229738092524235,-0.9661500956599832,-1.042385487022102,1,-1.2386675,-1.2336497,-1.15625
0.1292582298738598,-0.7174331591104693,-0.622202398216497,1,-0.88212985,-0.9687973,-0.828125
-0.2458004155575708,-1.511737668219392,-1.0529832302580024,1,-1.3545727,-1.2156277,-1.1484375
0.3110109944327182,0.0016986508056896,-0.3241515345914316,1,-0.7776572,-0.4931265,-0.33984375
-0.0171695349116561,-0.5190391237070139,-0.8300973479334067,1,-1.0771135,-1.1592573,-1.0546875
0.4553770141622442,-0.3302842295857484,-0.0771547412348899,1,0.35083416,0.3719402,0.06542969
1.4343850017217468,1.6275241979576645,1.4780138017336282,1,0.47718555,0.622999,1.3828125
-0.2343491052308797,-1.1697866719368348,-1.0455142848875862,1,-1.2458397,-1.2326953,-1.15625
-0.0506723625110734,-1.147713863711031,-0.8715377941833837,1,-1.0809951,-1.108424,-1.03125
0.3474150000261518,-0.4668758169886199,-0.2619259072791721,1,-0.81701,-0.22195822,-0.055664062
0.339404376071465,-0.1674901263176365,-0.2756456374728289,1,-0.81701,-0.30356112,-0.14941406
0.9925403068729668,0.5235181471963943,0.7704621857488566,1,0.51361805,0.5531476,0.7109375
-0.2074549782470446,-0.9911770224752512,-1.0262985013732535,1,-1.1258,-1.0576266,-1.0703125
-2.6953493119610936,2.51949398899128,2.608437385621455,1,0.57102567,1.8614054,2.5
0.6759828152511999,0.3070196921329025,0.2797290748828255,1,0.5136648,0.52819264,0.55078125
-0.172300674322835,-0.6379525591759971,-0.9977469625751888,1,-1.1499513,-1.1899787,-1.125
-1.2668411820159031,0.0805635045937171,0.1303608670608836,1,0.43810502,0.46751687,0.118652344
0.0808030821692396,-0.6455752695244039,-0.6952379950343434,1,-1.0977454,-1.1224512,-0.94921875
1.7501488046039229,1.6624388353361446,1.9227150958941408,1,0.4978712,0.8790444,2.015625
-0.7236366635607641,-1.0793405089294936,-0.9316920006095738,1,-1.2773194,-1.1435249,-1.0546875
1.1573952077221483,1.078004127609454,1.0397755939314175,1,0.5232336,0.543584,0.859375
-0.6844154505030237,-0.8374857546668255,-0.9754858812079574,1,-1.2531301,-1.1579983,-1.078125
0.7415389943846094,0.288235339473175,0.3762611756154276,1,0.52250177,0.48734158,0.54296875
-0.8112396377240473,-0.8494759467996594,-0.8104323313290868,1,-1.1164083,-1.1179979,-0.9765625
0.39286332420211,-0.0429269088827281,-0.1839786948017837,1,0.286891,0.16460279,0.11767578
1.094652763123693,0.918516277915433,0.9373029984345864,1,0.5244942,0.5481311,0.78515625
-1.2990033949881314,0.0686284636011911,0.2052978734754983,1,0.40639642,0.50299084,0.265625
-0.1374404336872825,-0.7016275813246625,-0.9657603583158664,1,-0.8935883,-0.9524408,-1.0078125
-1.4110675721762538,0.6174780329578637,0.4661085240012917,1,0.6371268,0.6174072,0.515625
0.7368997102031247,0.3631356038597512,0.3694020019332581,1,0.53913057,0.5135818,0.5703125
-1.7616180861546034,1.3202841445711695,1.234451517549825,1,0.5498155,0.59365326,0.8984375
-0.2099933365813474,-1.2488809285348617,-1.028211077473394,1,-1.0729707,-1.1027844,-1.09375
-1.7753438265132866,1.3473465893849486,1.2621512711560865,1,0.54833513,0.5693023,0.9296875
0.9719831597722663,0.533328106084101,0.7370533440604433,1,0.5445317,0.517192,0.671875
0.3078147891533271,-0.1202242613646465,-0.3295960396811464,1,-0.75931835,-0.62018746,-0.2421875
-1.1028711601493035,-0.1392910682459898,-0.2442484183663343,1,0.10949099,0.13771097,-0.41796875
-0.1766747048118424,-1.1748620902083575,-1.0015059779766136,1,-1.0985762,-1.116224,-1.0859375
0.4447332874034018,-0.0589773127774407,-0.0952644841068174,1,0.3354331,0.39372227,0.22949219
0.6454840514857194,0.2640812271195744,0.2333071280026889,1,0.5097406,0.47421086,0.46875
-0.8327997748083339,-0.7984379573429473,-0.7761798212448384,1,-1.0648832,-1.0647864,-0.96875
-1.398393422900331,0.5021426309633099,0.4367485265681593,1,0.4722838,0.5197965,0.4140625
1.050551021110574,0.9358467587609562,0.8651484793212272,1,0.5640138,0.5197532,0.7265625
-1.6394694034150836,1.0134874318796518,0.9789510339241398,1,0.4433985,0.53267956,0.66796875
0.7612581362828928,0.4232375420551484,0.4056498978497317,1,0.54853994,0.5081254,0.578125
1.085285421005769,0.8733191803379213,0.9219770291833485,1,0.5272234,0.56704175,0.78515625
2.708900973025235,2.5514693723320576,2.8127231439667826,1,0.53409994,1.8799517,3.125
0.4451633370499141,0.1984722517576013,-0.0945319609130296,1,0.33401406,0.39433885,0.19433594
-1.0936339596973736,-0.4875729199422484,-0.2646712346108773,1,0.06130504,0.34041426,-0.39453125
-0.8558867696677909,-0.6074993246119376,-0.7377870923250028,1,-1.0947492,-1.0793005,-0.9140625
0.4694849673756304,-0.1059213533695121,-0.0532226643776143,1,0.27907264,0.41818658,0.19628906
-0.3256211749180047,-1.070867820153055,-1.0926873366484835,1,-1.2025771,-1.1851516,-1.140625
-1.1297924278785276,-0.084620839216053,-0.1841771115536865,1,0.23805578,0.45439494,-0.20019531
0.1831978252784705,-0.35441594185953,-0.5370320519582824,1,-0.87289953,-0.916498,-0.73046875
0.084529850135902,-0.5030995445897531,-0.6897534093810789,1,-1.043385,-0.99778914,-0.8828125
1.257030338548951,1.139119880293943,1.200899385068735,1,0.45174137,0.5662352,1.0390625
0.6066649643858699,-0.065395398780114,0.1726013177743203,1,0.41656077,0.430439,0.36523438
1.9703549592488927,2.0623838327951165,2.1877347716781252,1,0.49260142,1.107475,2.34375
2.350043162514833,2.6357031630149033,2.5559894496295437,1,0.46114922,1.4758132,2.875
0.307547940831507,-0.4205024835315012,-0.3300504250421883,1,-0.7776572,-0.57399523,-0.36132812
-0.4404383500585817,-1.0489833729708748,-1.1095144310625773,1,-1.2523553,-1.2687335,-1.171875
-1.535727119284214,0.6346571313797109,0.7506557292873673,1,0.45654714,0.51928955,0.5390625
-0.5803376127386458,-1.268285310051835,-1.061479155770592,1,-1.2756423,-1.1677115,-1.1171875
-1.5549814348618007,0.7558890130691575,0.7937073366130373,1,0.4763724,0.5958106,0.62109375
-0.8037358962289776,-1.0470913205248418,-0.8219729896645214,1,-0.9081726,-1.0374265,-0.9296875
-0.9662293042441036,-0.5222088426058012,-0.5332283849586491,1,-1.0428442,-0.73219585,-0.7578125
-0.3788067027704209,-1.0736953720138411,-1.1065884932057342,1,-1.223432,-1.175961,-1.140625
0.0795188807992602,-0.6851084586449208,-0.6971224884505649,1,-1.0908289,-1.0256901,-0.91015625
-1.3626837668632348,0.9217293398757732,0.3537668527905472,1,0.45604742,0.5084102,0.35351562
-0.5912194876672076,-0.8731597687459722,-1.0544999789192393,1,-1.0931115,-1.13958,-1.1015625
0.5743791990290149,0.2965612459493089,0.1208739185292347,1,0.44820887,0.47816503,0.421875
-2.157931137140744,1.668497197200048,1.9427968840694303,1,0.54323465,0.84685147,2.09375
-0.6734578399258634,-1.059416290944953,-0.98655720896429,1,-1.1869555,-1.089978,-1.046875
0.1799934131016272,-0.3946182563585046,-0.542189950326684,1,-0.8899232,-1.0076408,-0.75
0.3431036514677844,-0.3564575555979627,-0.2693113486894673,1,-0.81701,-0.25891382,-0.12402344
0.7409425538438947,0.4166119645461236,0.3753781361217952,1,0.532002,0.5068187,0.5625
0.7296077900064954,0.2182930911724556,0.3586648975743365,1,0.5714668,0.545323,0.59765625
0.5290382774853093,0.3688876916735941,0.0466025949205383,1,0.42296752,0.44677463,0.32226562
-0.0131464027461935,-0.892866873987522,-0.8249477934479459,1,-1.0910696,-1.152767,-1.0546875
-2.0754832760931303,1.8355253568227672,1.8113915213584548,1,0.504572,0.85011625,1.828125
0.1148284609357881,-0.7478021203401043,-0.6443286292570511,1,-0.87899953,-1.0938005,-0.88671875
0.8307214190571114,0.3578596430698323,0.5118619910247092,1,0.4772891,0.45064265,0.53515625
0.7063519707068456,0.3737955252558324,0.324736290877383,1,0.5372966,0.53910923,0.58203125
0.7101761600349288,0.6329720285465732,0.330313121982307,1,0.5490069,0.5124421,0.5546875
0.8174410489971958,0.7816704574020794,0.4912639981247565,1,0.54307204,0.5099648,0.59765625
0.9633418524421976,0.6246829118000685,0.723042161826824,1,0.56604725,0.5326475,0.6796875
1.8510965502917216,1.7217502633352648,2.0490066490171017,1,0.4979694,0.9893169,2.1875
0.1455674353074802,-0.7668728959163122,-0.5968413750677874,1,-0.8757854,-0.9586244,-0.80859375
1.1505981621631836,1.2516939692613434,1.0286986491025072,1,0.52900416,0.5069204,0.8515625
-0.5223120197395981,-0.7324100573720033,-1.090757101189679,1,-1.1808631,-1.1361027,-1.1171875
0.4800143671018447,0.079035121370162,-0.0354218992146804,1,0.3401129,0.4480185,0.28125
-0.0623483260377707,-0.9513702165389628,-0.8853517150122859,1,-1.0120968,-1.0882771,-1.03125
1.156138248774735,0.7288822120997444,1.0377277573976018,1,0.55667573,0.5539764,0.859375
-1.418408931996281,0.7128129638690591,0.4830879795977723,1,0.4450394,0.5829796,0.49804688
0.4622793872045377,0.101869962258578,-0.0654349277586894,1,0.22977415,0.45067328,0.30859375
0.5294714075558467,-0.0743604929883052,0.0473200323744861,1,0.49755734,0.45102394,0.3359375
0.0687897154940582,-1.0106118981934034,-0.7127561947585038,1,-1.0513455,-1.0466071,-0.92578125
0.6082384395850954,-0.0459234064632971,0.175094819530008,1,0.44513953,0.51373005,0.49414062
-0.4299633113722338,-0.9877602428397116,-1.1100361204897542,1,-1.0617163,-1.1067734,-1.109375
-0.6781875463214342,-1.089079712781977,-0.9818363287537534,1,-1.2684195,-1.165389,-1.0859375
1.5777196863714875,1.772556270333873,1.688706353786117,1,0.47507548,0.6904409,1.7265625
-0.8663271124834075,-0.6021857137106492,-0.7198726764647231,1,-1.1530442,-1.0776198,-0.91015625
0.189878704413672,-0.6046290663369799,-0.5262423879231901,1,-0.8349581,-0.8473697,-0.66796875
-1.5182241469590605,0.628571457306834,0.7112803797189058,1,0.4661805,0.52900594,0.52734375
-1.4378930418727285,0.1813722245377718,0.5280438792090636,1,0.5006107,0.57124007,0.5
-0.4680036362726221,-0.9970808447920066,-1.1061191816619826,1,-1.3540397,-1.1898246,-1.1484375
-0.0484741284276751,-1.0138530511523862,-0.8688998776606677,1,-1.0880423,-1.1665244,-1.0703125
0.2097696432460674,-0.6119207458019167,-0.4938459425572979,1,-0.90156734,-0.94295126,-0.67578125
-0.8949451745708735,-0.846851249988027,-0.6691076868054349,1,-1.1139677,-0.9813343,-0.87890625
-0.7799528654094842,-0.7933187957943686,-0.857190311212115,1,-1.368439,-1.1268942,-1.0078125
2.5717200216716267,2.7651238489570207,2.723905365854693,1,0.47117686,1.6775208,3.078125
1.8242586665825369,1.8789141957923892,2.016221319704143,1,0.50983864,0.96543473,2.140625
-0.8662629250262109,-0.6025418817846785,-0.7199838321857067,1,-1.1487935,-0.9791333,-0.92578125
0.0923083648563812,-0.6048703327325184,-0.6782315358654727,1,-1.058265,-1.0188508,-0.890625
-1.3005097262378849,0.4185462952401691,0.2088107283873715,1,0.40639642,0.5037382,0.26953125
2.374070817926003,2.678198254344746,2.575752942865088,1,0.4739256,1.6112096,2.859375
1.6680391486855148,1.529770194367646,1.814089502467798,1,0.4855916,0.7890773,1.8828125
-0.1410548336234752,-0.7053608789988401,-0.9692412261960576,1,-1.0782338,-1.1430221,-1.09375
-1.0225338301014737,-0.0650166655181884,-0.4179484413322015,1,-0.9231407,-0.7700654,-0.59375
0.4866188663722355,0.0798680927613701,-0.0242858437642034,1,0.34153193,0.45946833,0.31054688
2.2194418976998014,2.376928551881621,2.441465537150291,1,0.35811532,1.3016958,2.75
-1.3915877723892578,0.6645765099687037,0.4209608102687128,1,0.4722838,0.51630825,0.39648438


==> expres/three_variable_intervention_predictions_not_intervened.csv <==
x,y_true,y_noisefree,is_intervened,y_pred_xgboost,y_pred_tabpfn,y_pred_cfm
-0.919191081224675,-0.3738457583444299,-0.6243148788537515,0,-0.4149143,-0.3804204,-0.46484375
-1.2864318997587216,0.2481311742029666,0.1759886792864712,0,0.15258121,0.12244878,-0.029174805
0.0692036820411047,-0.2511597872223599,-0.7121567110724649,0,-0.31294665,-0.29197058,-0.5078125
0.3408770111311116,-0.3344161724059062,-0.2731243503165348,0,-0.34483817,-0.31231827,-0.24121094
-0.0238511085673222,-0.7255190114487046,-0.8385693118139028,0,-0.72696495,-0.7300112,-0.8359375
-1.0885989663905824,-0.3248108617163767,-0.2757593858270596,0,-0.20569165,-0.2002953,-0.21875
-1.6210404163564482,1.0331375191267664,0.9390900098574676,0,1.1489131,1.1735151,0.88671875
0.3259102894300827,-0.187785248198397,-0.298726249965689,0,-0.3173949,-0.21485244,-0.23632812
-0.6907465668009927,-0.508394229356591,-0.9688740970648206,0,-0.7473657,-0.7623557,-0.89453125
-0.4481443514347007,-1.291436278259741,-1.108861187881602,0,-1.0587914,-1.1127951,-1.109375
0.1818042673634387,-0.5457098484614135,-0.53927655006089,0,-0.4233531,-0.5134579,-0.47851562
-1.365421231143818,0.5698120514693157,0.360139117690415,0,0.46891817,0.5216219,0.38085938
-1.4116336433469354,0.3020927657007768,0.4674184953814878,0,0.42723247,0.34004185,0.15039062
-0.9226056201985426,-0.4422639790419235,-0.6178830096928386,0,-0.3025588,-0.34865057,-0.44335938
1.4401109214373984,1.3649203132650096,1.4866835257762645,0,1.4558599,1.5004727,1.4921875
0.8263828680730984,0.846169332857913,0.5051190734063976,0,0.92924005,0.9006219,0.84765625
-1.9128868099115088,1.549578593788256,1.5275274247193158,0,1.3852124,1.4902797,1.4453125
-2.7160526028711938,2.5059327601805386,2.6281885391469433,0,2.3466487,2.53504,2.5
-0.1255441793841118,-1.0447048218929833,-0.9540416296336396,0,-1.1158862,-1.0021547,-1.0234375
1.1661873802320746,1.1499009594831944,1.0540918118703573,0,1.0795743,1.0168439,1.078125
-0.1016259825239503,-0.884789288052904,-0.9292909389755072,0,-1.0136249,-0.9191783,-0.98046875
0.5511537753884764,0.1274631073478997,0.0830469197556964,0,0.015294614,-0.02189349,0.0012588501
-2.2507047777128792,2.217014080292123,2.080746934683061,0,2.3875422,2.1815696,2.171875
1.6550614648534483,1.7198026206557038,1.796447107317758,0,1.6041591,1.6608036,1.7578125
-0.5515738434316075,-0.9613045065805832,-1.0776615022183236,0,-1.1090878,-1.0531071,-1.0703125
-0.8416251390849756,-0.7030865385676498,-0.7617070348180707,0,-0.65738875,-0.7324999,-0.74609375
-1.7000948724924831,0.9309323770899474,1.1077249945670586,0,0.9437385,0.93045115,0.93359375
0.1451474145595915,-0.608813982362121,-0.5974990137166912,0,-0.55272543,-0.59094,-0.5625
0.0392394114501458,-0.6439351942039717,-0.7547447482168395,0,-0.67270374,-0.5994241,-0.6953125
-0.4681935739881823,-0.9599570023917362,-1.106085566381068,0,-1.1345767,-1.1079466,-1.109375
0.7786994416637104,0.7694583826484093,0.4319439479417122,0,0.7948456,0.7531128,0.76953125
-1.5418532784212724,0.880754740876717,0.7643842235258206,0,1.0733137,1.0910869,0.80078125
-0.3816445971427714,-0.7928562551290321,-1.1070377211434133,0,-0.99263066,-0.94420093,-1.046875
-1.94513435707615,1.7440349995206563,1.5864334632292705,0,1.8933007,1.7892435,1.5625
-1.5549630785550372,0.9531244843503612,0.7936664296765866,0,0.93489826,0.9271225,0.77734375
0.433064713841554,-0.246720914736586,-0.1151637190285664,0,-0.20226407,-0.17635815,-0.12011719
0.9928659597014264,1.146338957240143,0.770992209195821,0,1.0547069,1.068415,0.98046875
-0.5576340088398805,-1.380943654191667,-1.074525255187466,0,-1.1301131,-1.1470616,-1.1171875
-1.1326614813919935,-0.4508898618303467,-0.1777304816466825,0,-0.053610172,-0.17714584,-0.1796875
-0.4569094676213384,-1.259672304767547,-1.1078394167923464,0,-0.87073964,-0.9248124,-1.046875
0.7140767259085221,0.6038756461676799,0.3359808593494682,0,0.5714668,0.5326368,0.578125
1.278557410399437,0.958078738822036,1.235302926398574,0,0.8078435,0.9423563,1.1484375
-0.6772965100078803,-0.846820138477598,-0.9827324306642268,0,-0.81448317,-0.8925897,-0.96484375
0.5163636660566929,0.2984993954882872,0.025547514180785,0,0.2025405,0.21164016,0.0058898926
0.1391198223759988,-0.8935435958767458,-0.6069107521037453,0,-0.76698714,-0.83467513,-0.734375
0.1373975138613817,-0.4741876294772368,-0.6095910576136024,0,-0.5676676,-0.56513304,-0.55859375
0.7032851850086209,0.2361124310469036,0.3202490407430336,0,0.3396574,0.30886066,0.23339844
-0.0976667883535709,-0.8451778515896252,-0.9250442266241494,0,-0.7860037,-0.85265446,-0.95703125
-0.58969431112789,-1.2117202198555472,-1.0555065261955443,0,-1.1623749,-1.0363975,-1.0546875
0.1385316996151948,-0.5128493438497264,-0.6078264585521475,0,-0.4181773,-0.48808205,-0.51953125
-0.4199545314095731,-1.1970638531619515,-1.1101419776666217,0,-0.9876518,-1.056339,-1.09375
-1.52400098707639,0.7985823945280043,0.7243005423909347,0,0.7804753,0.8284241,0.71875
-0.1634413430884137,-1.108175556142373,-0.9899571980968328,0,-1.1811553,-1.1227834,-1.0859375
1.1058228978931273,0.9698328104085894,0.95557372722182,0,0.9590407,0.98216,1.015625
-0.5143848010607935,-1.1614852700495162,-1.093721946423979,0,-1.1443636,-1.0938406,-1.09375
0.8548278521909952,0.8738592479051235,0.5495576330004477,0,0.90948474,0.91739833,0.8671875
-0.3492324619897416,-0.7937251739240109,-1.1001335614483423,0,-0.9186689,-0.8839628,-1.03125
1.2985479578241512,1.2560675864981288,1.2670878738293785,0,1.4922239,1.4333165,1.3359375
0.685736346296091,0.3955968606678897,0.2943206659178486,0,0.32131898,0.3481513,0.27539062
-1.3261365418513595,0.2028922704767652,0.2685857688245595,0,0.25589073,0.25714588,0.013061523
-0.4597084407238385,-0.8771175272749108,-1.107450475811004,0,-1.0814015,-1.0191592,-1.0703125
-1.061479246898345,-0.1454588483057383,-0.33490972402277,0,-0.31120467,-0.1608036,-0.18945312
0.8929977295696014,0.6476331846282997,0.609957260171527,0,0.5742384,0.5946423,0.69921875
0.7531823787900581,0.4026344195348393,0.3935691481042797,0,0.47473013,0.45129198,0.49804688
1.072418087810375,1.079699158336619,0.9009223698032144,0,1.0692332,1.0752677,1.03125
1.4575769508138825,1.4782660153496754,1.5130064502230154,0,1.4766703,1.4943658,1.515625
-0.0685146972207662,-0.9075876268640284,-0.8925111970621927,0,-0.84702456,-0.9491085,-0.9765625
2.072072140989502,2.0656620281923392,2.297137726306532,0,2.228615,2.2956197,2.4375
1.4072698673518076,1.4431716302448212,1.4366962075824612,0,1.2148212,1.2932172,1.3984375
0.9799945256747138,0.6431215698612662,0.750061021665994,0,0.70240474,0.6999887,0.80859375
0.8938030247911266,0.8027722442868158,0.6112399337515231,0,0.8860577,0.85923004,0.859375
-0.0774585867413653,-1.1722058311234689,-0.90272535760303,0,-1.0702038,-1.111622,-1.046875
-0.557533991775357,-0.8939424232540629,-1.074578198683415,0,-1.1071992,-1.095736,-1.0859375
1.412921721425392,1.4155506105546158,1.4453435186583865,0,1.3173845,1.3719734,1.4296875
-1.4404579136446771,0.5011121726033637,0.5339492305536809,0,0.45473257,0.48912644,0.40234375
0.3197153941857428,-0.3614610657864675,-0.3093061718883297,0,-0.3300821,-0.26045233,-0.25390625
-0.3159524967290835,-0.7783250515472255,-1.0890600381092423,0,-1.0237361,-0.95636827,-1.046875
-1.0163333532391556,-0.7400199777838635,-0.4309375167848347,0,-0.76191497,-0.78404033,-0.578125
-0.6034134999778131,-1.1251383926289764,-1.046119995365448,0,-1.2893741,-1.1617448,-1.109375
-0.8112876913353352,-1.1127357058952538,-0.8103577800281513,0,-0.9107288,-0.9736829,-0.89453125
-0.4887440876589988,-1.009949727792801,-1.1016173726725291,0,-1.0402659,-1.146774,-1.125
1.3796308675774855,1.263913564956234,1.3941517696676096,0,1.3140359,1.3356783,1.3828125
-0.5485035326870811,-0.8866601089933631,-1.0791948372976738,0,-0.87659633,-0.880699,-1.015625
0.1063420926106687,-0.5504646379779251,-0.6571970874109754,0,-0.49356917,-0.55550885,-0.59375
-0.147116894797433,-0.8663312567499079,-0.9749950588739228,0,-0.995154,-1.0092477,-1.03125
-0.7988770862577371,-0.8654893887856822,-0.8293377534681954,0,-0.7808187,-0.8414386,-0.84375
2.082413422594663,2.5335786494822954,2.30780674831014,0,2.228615,2.2959328,2.4375
0.5925792726054205,0.1559315810883588,0.1501631924183528,0,0.15246338,0.18003166,0.07421875
-0.039141702994866,-0.8361760938349077,-0.8575718551924381,0,-0.66831225,-0.6947323,-0.828125
0.4582595571280518,-0.0088259599196308,-0.0722579120198696,0,-0.15146945,-0.131832,-0.09033203
0.1353550664671547,-0.879050902455435,-0.6127643257152275,0,-0.76698714,-0.85461456,-0.74609375
1.4457238961669594,1.470942230912294,1.495163081802633,0,1.4558599,1.504238,1.5
2.14651016207746,2.3644633890896753,2.372097200262548,0,2.205858,2.337782,2.515625
1.2591546048632325,1.0512063344098923,1.204301949916181,0,0.82737356,0.9713602,1.1328125
-0.9883490718323285,-0.1463367696687422,-0.4886823401976374,0,-0.3678477,-0.33115947,-0.37109375
0.4479825646675071,-0.3067546355203384,-0.08973148821046,0,-0.078011,-0.14788795,-0.10107422
0.4216789583166136,-0.5394514668446843,-0.1346193964351424,0,-0.14533775,-0.17289865,-0.13476562
1.448206754792878,1.7141375590024874,1.498907855006102,0,1.8553692,1.7465609,1.5546875
-0.6217774376911901,-0.8999875870729079,-1.0323849895358743,0,-1.177446,-1.0349295,-1.0390625
0.692572593343883,0.0955672546850859,0.3044715604666606,0,0.11233186,0.12911503,0.12597656
1.6850210332234443,1.6114555636011392,1.8369819772075089,0,1.3735874,1.4003842,1.734375
1.5418014773696804,1.2525378309513675,1.6372028773424594,0,1.3950381,1.3161248,1.5390625
0.4770797387100084,0.0115690791478092,-0.0403775016762407,0,-0.20537564,-0.083226815,-0.06738281
-0.2017500760471433,-0.9045744662473943,-1.0219258169072123,0,-0.90178865,-0.98655653,-1.0390625
-0.6544993892898365,-1.018108127773078,-1.0045953567550647,0,-1.1610324,-1.1159062,-1.0703125
0.2497963799539627,-0.4678003014247374,-0.427573405388972,0,-0.4480746,-0.5036548,-0.39453125
0.1699418100653174,-0.9245175716646384,-0.5582941031758363,0,-0.82313263,-0.73407936,-0.62109375
-0.34332002822705,-0.8643385187535088,-1.0984583539779496,0,-1.0078447,-1.0224636,-1.078125
-1.2815860304460012,0.2288285688674222,0.1646962002908153,0,0.24629146,0.2393452,-0.042236328
-0.8155788688318794,-0.7688756254547534,-0.8036675938692105,0,-0.67564523,-0.7227145,-0.76953125
0.0979627325739396,-0.5103517776712468,-0.6697941183924727,0,-0.64678127,-0.62527686,-0.640625
0.3248881737215402,-0.2270450483574946,-0.3004726289502515,0,-0.20436227,-0.20253588,-0.234375
-0.7450361548610741,-1.04298237064514,-0.9049268634356512,0,-1.1731559,-1.0878639,-1.0078125
1.0781765262134235,0.8417004963875298,0.910344904533042,0,0.774035,0.84898484,0.9453125
-0.8309224063936443,-0.7059894594483541,-0.7792252838500151,0,-0.5997747,-0.68822736,-0.73046875
-0.6223901690390841,-1.395409697178072,-1.0319036186877275,0,-1.1901006,-1.0605216,-1.0546875
-0.1349293277849452,-0.9189435582835525,-0.9633200721583726,0,-1.1294004,-1.0224543,-1.03125
2.117272133622992,2.009572212104166,2.3431614623001256,0,2.1185386,2.203585,2.46875
-0.4755008708089019,-1.149150073853281,-1.1046856437285886,0,-1.0707078,-1.0668776,-1.0859375
0.6892139885398485,0.0766267450279416,0.2994924353465877,0,0.13568696,0.18842646,0.13964844
0.729946955545257,0.2238815717462204,0.3591630990450247,0,0.286963,0.24396947,0.19042969
0.5957312139750052,-0.0795018198802688,0.1552020557563132,0,0.033218686,-0.0033209978,0.037109375
0.355102713741643,-0.2499956444180238,-0.2487497249845441,0,-0.24266928,-0.23556907,-0.20996094
-1.2132830635133929,-0.1588070155794988,0.0061807257813577,0,-0.043414783,-0.07013588,-0.08203125
-1.3154390125058522,0.5186408263094501,0.2436328185603835,0,0.4381347,0.48412824,0.24804688
-0.7229064710291369,-1.0193252863569158,-0.932570339245536,0,-0.8968291,-0.95665514,-0.95703125
-0.4634222496298787,-1.2377372040197925,-1.1068874954603751,0,-1.1606089,-1.1464447,-1.125
-0.2786329205783295,-1.128666708410111,-1.0719714718049544,0,-0.8767261,-1.0224714,-1.0703125
-0.5849116570628012,-1.169015762107957,-1.0586028998727854,0,-1.1155717,-1.1283754,-1.1015625
-0.9171224765423794,-0.5266153245430835,-0.6281969516339694,0,-0.3025588,-0.35655138,-0.453125
0.1445331625657829,-0.4536192720928514,-0.59846034684365,0,-0.3750871,-0.39801496,-0.47460938
0.5259061427676052,0.0232577556411676,0.0414103533171441,0,0.0017633978,-0.041019,-0.018920898
0.5522042141953829,0.2180817916245568,0.0847680150824659,0,0.24583577,0.1776583,0.033935547
-0.9085517303786318,-0.9325694663838168,-0.6441629652617882,0,-0.7506432,-0.7885288,-0.70703125
0.0669636024975304,-0.4339218897233373,-0.7153970625155194,0,-0.46495843,-0.48790509,-0.59765625
1.1289321228975775,0.726546966783649,0.9933434594039428,0,0.6952443,0.7480871,0.93359375
-0.1190042681863696,-0.9724263524364922,-0.9474302231400747,0,-1.209217,-1.1330287,-1.078125
0.5769081765812601,0.2673259850240447,0.1249630391106498,0,0.21150315,0.2393447,0.075683594
1.8345115999356325,2.0400262078437224,2.028814204698258,0,1.8863455,1.9883199,2.078125
0.3823594598026981,-0.3068013142128841,-0.2019957665963242,0,-0.2594192,-0.22949706,-0.1796875
-0.777430480564352,-1.0978295026936982,-0.8608004597675045,0,-1.1067246,-0.97397107,-0.921875
-1.1285417073315596,0.2131272813770826,-0.1869848678333151,0,-0.38282773,-0.34413633,-0.22167969
1.220220264667972,0.8564821329015553,1.1416952026430316,0,0.7754218,0.82741547,1.03125
-0.4275832457267895,-1.123408590030235,-1.1100959926618148,0,-0.9843754,-0.9896419,-1.0625
-0.8466087758881365,-0.5934298136123429,-0.753422116258624,0,-0.7473757,-0.8460543,-0.8046875
2.151881455263608,2.3109151409205846,2.3773422720693924,0,2.1747718,2.3516598,2.53125
-0.3817749048742243,-1.281419599641048,-1.107057627637989,0,-1.0775312,-1.1068442,-1.109375
-0.4140774024441998,-1.462118807965097,-1.1100261082287857,0,-1.0921712,-1.1211396,-1.1171875
2.2434319426123492,2.199273395874904,2.463421531769382,0,2.1253657,2.3545687,2.625
1.0465740018376612,0.8466132692202814,0.858644715844411,0,0.7848851,0.85347694,0.9296875
-1.0940368422229756,-0.2588437286855356,-0.2637826404283092,0,-0.1976425,-0.1812057,-0.19921875
1.2085993784193394,1.096705048186857,1.1229171980565833,0,1.0838042,1.0816519,1.140625
0.00668877553022,-1.250550268128559,-0.7990404474837461,0,-1.0316745,-1.0241861,-0.9609375
-2.227016184705979,2.0764690872449623,2.0465064829198716,0,2.4083812,2.2095404,2.15625
0.746589413316539,0.3504930737627185,0.3837524686970179,0,0.25604042,0.23645072,0.1953125
0.5337298904495114,0.0331904751603163,0.0543662193407256,0,0.032212634,-0.032218162,-0.010925293
-1.1811876304993454,-0.292811501012696,-0.067593112358249,0,0.066077605,-0.1330404,-0.14550781
0.8600808461041067,0.5582201125028635,0.5578207321819529,0,0.56974566,0.5824425,0.68359375
0.4971600218896915,0.0484718878879507,-0.0065629121768241,0,-0.06278529,-0.06725496,-0.04736328
0.1375048429041438,-0.6957722876118603,-0.609424147011561,0,-0.6233812,-0.6664077,-0.62109375
-0.7242085086668545,-1.3108852456199838,-0.9310024998890258,0,-0.96733004,-1.0429152,-0.99609375
-0.0440600045969583,-0.6409508394978547,-0.8635677522281198,0,-0.720542,-0.75318134,-0.86328125
1.9649902100171184,2.172940613355452,2.1817378408534793,0,2.189911,2.2548895,2.3125
-0.4083721592499768,-1.0735310823643354,-1.1097880876732646,0,-1.1465156,-1.1717505,-1.140625
0.18201759998563,-0.565015636065805,-0.5389330899632281,0,-0.8137657,-0.82472944,-0.6640625
0.1589108625499744,-0.6111079131566315,-0.575830635127289,0,-0.6044631,-0.60985386,-0.5546875
0.2134919830545361,-0.9247299961228204,-0.487740640678669,0,-0.92448026,-0.86994684,-0.63671875
0.6102754635593813,0.2414071939109026,0.1783189471242223,0,0.21956213,0.12978339,0.075683594
-0.8785476875873426,-0.4112619594788018,-0.6984856235162995,0,-0.47613126,-0.43204483,-0.52734375
0.6453811002295444,0.3894303660602551,0.2331484584641312,0,0.46786386,0.42379987,0.3828125
-0.0200924612607147,-0.7769232613846419,-0.8338159119296777,0,-0.9244804,-0.90834177,-0.9296875
1.6517186631655232,1.6874164643079024,1.7918821506771134,0,1.568942,1.7178168,1.7578125
-0.0557054220670635,-0.813405094707257,-0.8775334020579336,0,-0.8150998,-0.79530454,-0.8984375
-0.2001045953648147,-0.9398351140368983,-1.0206455867392,0,-0.9377468,-1.0090231,-1.046875
2.0218202270633387,2.5359960686799594,2.2441060711127725,0,2.0086303,2.255955,2.359375
1.7265314806461889,2.05949832930612,1.8920067560009317,0,2.2388337,2.1798728,1.984375
2.123588216754019,2.249543792362135,2.3494674802362265,0,2.6488576,2.453761,2.515625
-0.4910040431494865,-1.010032169536692,-1.1010252278554564,0,-0.946774,-1.0252719,-1.0703125
-0.5759601550669792,-0.8950949946863935,-1.0641539220426777,0,-0.878067,-0.84519905,-0.9921875
-1.8027820503849403,1.3744954726082783,1.3168778043129132,0,1.5898315,1.4744185,1.1875
-0.9083265102958769,-0.824910164476077,-0.6445799138415285,0,-0.7807086,-0.7395874,-0.67578125
-0.6305057549131362,-0.9618974672083718,-1.0253873430558875,0,-0.7955426,-0.88633,-0.984375
0.6624723974862377,0.2966159601537544,0.2593105923528238,0,0.33081937,0.35503936,0.27148438
-0.3623365282219101,-0.9313321916386608,-1.1033912411494564,0,-0.9285404,-0.89047515,-1.03125
-0.8189559399426991,-1.032442725166135,-0.7983572906534355,0,-0.9281185,-1.0270517,-0.91015625
0.3117928608640963,-0.5142700262539519,-0.3228191166655843,0,-0.3230769,-0.26931614,-0.26171875
-0.2637328254873557,-1.065554401467571,-1.0638048718782545,0,-0.9308812,-1.011869,-1.0625
1.5346386635105185,1.5044960803385503,1.6268245693796974,0,1.9543039,1.8229651,1.6640625
-0.6085265707665725,-1.261197340948358,-1.042430333472831,0,-1.0841417,-1.0824473,-1.0703125
-0.2488784838019495,-1.3006103025300826,-1.0549170439390416,0,-1.0801414,-1.1074848,-1.1015625
-1.987101240524908,1.5973790477611935,1.6611671280446212,0,1.8148237,1.8644007,1.6640625
0.1726870231573287,-0.6927210385631777,-0.5539073842801232,0,-0.80550563,-0.74468416,-0.62109375
-0.9202947389347124,-0.7479055442666295,-0.6222391990842344,0,-0.8599054,-0.8158847,-0.71484375
-0.323524687501751,-1.0914652286732909,-1.0919291417791777,0,-1.1325692,-1.0952467,-1.109375
-0.6422015678571519,-0.9657014403906692,-1.015536967323592,0,-1.0465611,-1.0020154,-1.0234375
-0.2913674739100743,-1.3027691074781715,-1.0783481729440132,0,-1.338921,-1.2095882,-1.1484375
0.6456443249707972,0.1661005106643756,0.2335541175345898,0,0.1227573,0.07610122,0.09033203
0.621346648285541,0.1178481510278588,0.1957624397733559,0,-0.036272854,0.022912148,0.06542969
-0.225309452340822,-0.8990413795928301,-1.0393153823812564,0,-0.847207,-0.8953794,-1.015625
-0.1168444622141754,-0.9261372814002568,-0.9452207627709628,0,-0.9181889,-0.9165397,-0.98828125
-0.2176040306955811,-1.0967377801113822,-1.033822775138013,0,-1.277744,-1.21975,-1.1484375
-0.6382108569847263,-1.2346557951570063,-1.018958926804124,0,-1.1474671,-1.1309474,-1.0859375
-1.9235225168920496,1.5663567721573486,1.5470970692140555,0,1.551826,1.5514554,1.46875
0.2474240823590885,-0.5928025994214123,-0.4315365058303225,0,-0.4422568,-0.62419593,-0.44140625
0.6883722568088049,0.2880302767091438,0.2982421598203277,0,0.22805092,0.21579532,0.1484375
1.5674056253645774,1.6573252492449595,1.674009879483241,0,1.9594723,1.9155421,1.7265625
2.305637943331911,2.5280877563078015,2.518412267063792,0,2.6488576,2.6418204,2.734375
0.1768155541432547,-0.6239608989329364,-0.547293805442833,0,-0.6992997,-0.69998217,-0.5859375
0.5847137221824197,0.2708852689372045,0.1375451190691686,0,0.30621222,0.25369173,0.088378906
-0.9896316648647864,-0.3917984808936959,-0.4860686158303093,0,-0.2795552,-0.31314614,-0.36523438
-0.6351066283040122,-1.112621139445171,-1.0215771129097455,0,-0.9761635,-0.983737,-1.015625
-0.5009775022350269,-1.4377378285796958,-1.0981727314277552,0,-0.9386127,-1.0818815,-1.09375
0.0663908663846401,-0.7240773234058084,-0.7162241197869854,0,-0.8311619,-0.7440369,-0.75390625
0.8851145311923736,0.5648004837131413,0.5974181394732324,0,0.53465617,0.5400766,0.65234375
-1.4311713085402888,0.8420307204871311,0.512553431438503,0,0.7622638,0.78213745,0.625
2.8328633366877476,3.0654377812884444,2.8841172486254822,0,3.1565619,2.9951892,3.140625
0.307083958187906,-0.4316937684168691,-0.3308404236211682,0,-0.5991936,-0.5352478,-0.32617188
-1.6071160941771023,0.8424683148792771,0.908762885266575,0,0.90936124,0.90538675,0.8203125
0.5179689564466337,0.0247188654065065,0.0282205788337591,0,-0.15239847,-0.03353308,-0.025268555
-0.80543562820703,-0.562573465512187,-0.8193764622247384,0,-0.6962812,-0.71567774,-0.7734375
0.5954631543409394,0.0793820397699329,0.1547739172028666,0,0.0044000763,0.0031670865,0.041015625
-1.3258871482467296,0.2342319733395683,0.2680040717217288,0,0.25589073,0.26308334,0.014709473
-0.7682462961406794,-1.0348632017091235,-0.8737366475764923,0,-1.1746746,-1.0374033,-0.9609375
0.2392555435872831,-0.6544060805826023,-0.4451511170818112,0,-0.6743679,-0.69907576,-0.48828125
-0.7592104590104793,-0.958087363013216,-0.8861388521459033,0,-0.9479886,-0.9424702,-0.92578125
0.1632842480090415,-0.499560570561822,-0.5688955991827812,0,-0.5471197,-0.51491725,-0.50390625
1.1134487386047875,0.8921142428666434,0.9680426198125492,0,0.80193686,0.8597852,0.9765625
-0.194778358172359,-0.9934635313207356,-1.0164436041470049,0,-1.0939556,-1.0381658,-1.0546875
0.2247379305552447,-0.2033891473942904,-0.4692191876269654,0,-0.23697062,-0.20178908,-0.33007812
-0.0543616799870111,-0.8546728995942642,-0.8759387143416493,0,-0.6635474,-0.6435174,-0.80859375
1.1785323738159426,1.1026084303838506,1.074167530725797,0,1.0795743,1.0405841,1.09375
0.0355399418531826,-0.782830906425372,-0.7598856942971435,0,-0.8194265,-0.7565947,-0.796875
0.8588681271661035,0.3444483703088273,0.5559116123102754,0,0.2663835,0.32488528,0.34375
0.1262587802923057,-0.6262563407259586,-0.6268264549920177,0,-0.6482936,-0.65031904,-0.625
-1.0545643580617,-0.4102635956568879,-0.3498263844885494,0,-0.3748169,-0.2208501,-0.24707031
-0.0456095074191659,-0.6709367130090418,-0.8654448227808197,0,-0.49750182,-0.5435339,-0.7421875
-1.880637125752905,1.5589351252221064,1.467341339681048,0,1.3852124,1.465971,1.359375
-1.4707623288987286,1.074905870559233,0.6034719195597018,0,1.1673539,1.2027183,0.75
-0.8266952636302538,-0.5205024567114374,-0.7860392466734613,0,-0.63400537,-0.6041963,-0.671875
0.822116789469157,0.0965214813078425,0.4985017367080908,0,0.12459792,0.0831988,0.17773438
-0.54232428966858,-0.9272550252887516,-1.0821674877409366,0,-1.1406642,-1.0915567,-1.09375
1.3001765849416067,1.4061679725060026,1.2696700807112258,0,1.2656119,1.2645371,1.28125
0.3091470284532513,-0.2048198162332297,-0.3273271232914912,0,-0.3230769,-0.26481777,-0.26953125
0.5083369558116945,0.0065356547585034,0.012155315414049,0,-0.1714834,-0.05224967,-0.036376953
0.3190711619838604,-0.2905343284614455,-0.3104057605964754,0,-0.33245915,-0.3228168,-0.26953125


==> figs/texdata/heat_topological_divergence_median.txt <==
x y z
0 0 0.1111111111111111
1 0 0.1339285714285714
2 0 0.25
3 0 0.3717105263157895
4 0 0.375
5 0 0.40588235294117647
0 1 0.1483516483516483
1 1 0.1428571428571428
2 1 0.2222222222222222
3 1 0.3333333333333333
4 1 0.3717105263157895
5 1 0.3636363636363636
0 2 0.1666666666666666
1 2 0.2
2 2 0.2583333333333333
3 2 0.3636363636363636
4 2 0.3333333333333333
5 2 0.3888888888888889


==> figs/texdata/order_bar_additive_gp.csv <==
method,topological-divergence,shd,id
topic,0.0010185185185185173,0.08767857142857141,1
cam,0.004359937090200247,0.2821891534391534,2
non-additive-unregularized-gp-small,0.14081652144152143,0.5661177248677248,3
avici-0-5,0.17545447658219396,3.1416666666666666,4
nogam,0.1836270401711578,0.47337962962962965,5
score,0.18887355427796607,0.4655092592592593,6
das,0.19686645985020595,0.4435119047619047,7
notears,0.49587697705344763,0.5027513227513227,8
randsort,0.5070742778463367,0.8446560846560848,9
varsort,0.5328230157641922,0.8535515873015874,10
rtwosort,0.5805994179252693,0.9024074074074073,11


==> figs/texdata/order_bar_non_additive_gp.csv <==
method,topological-divergence,shd,id
topic,0.016673581048581042,0.14338624338624334,1
cam,0.025157402510343683,0.2965806878306878,2
score,0.11606484166275187,0.41750661375661374,3
das,0.1315563521445874,0.408260582010582,4
non-additive-unregularized-gp-small,0.1415802639912547,0.546984126984127,5
nogam,0.14585351059615762,0.451765873015873,6
avici-0-5,0.16005578364130993,3.0166666666666666,7
varsort,0.4769293893742423,0.7583796296296297,8
notears,0.4873625448625448,0.4896296296296296,9
randsort,0.49513082860122337,0.7961111111111111,10
rtwosort,0.6448470381742442,0.9085515873015874,11


==> figs/texdata/order_box_additive_gp_topological_divergence.tsv <==
topic	cam	non-additive-unregularized-gp-small	avici-0-5	nogam	score	das	notears	randsort	varsort	rtwosort
0.0	0.0	0.1666666666666666	0.0	0.2	0.0	0.4117647058823529	0.6666666666666666	0.5454545454545454	0.375	0.6
0.0	0.0	0.25	0.0	0.2	0.25	0.1176470588235294	0.6666666666666666	0.3636363636363636	0.4375	0.7
0.0555555555555555	0.0	0.0833333333333333	0.375	0.0	0.125	0.0588235294117647	0.6666666666666666	0.4545454545454545	0.6875	0.6
0.0	0.0	0.1666666666666666	0.0	0.6	0.3125	0.2941176470588235	0.6666666666666666	0.2727272727272727	0.6875	0.9
0.0	0.0	0.2222222222222222	0.0769230769230769	0.0	0.5	0.2666666666666666	0.3636363636363636	0.5	0.7222222222222222	0.8333333333333334
0.0	0.0	0.3333333333333333	0.2307692307692307	0.5	0.3333333333333333	0.1333333333333333	0.3636363636363636	0.5	0.2777777777777778	0.6666666666666666
0.0	0.0	0.1111111111111111	0.3846153846153846	0.1666666666666666	0.5	0.3333333333333333	0.3636363636363636	0.625	0.5555555555555556	0.5
0.0	0.0	0.1111111111111111	0.0769230769230769	0.3333333333333333	0.0	0.2	0.3636363636363636	0.75	0.5555555555555556	0.6666666666666666
0.0	0.0	0.1111111111111111	0.1111111111111111	0.0909090909090909	0.1428571428571428	0.3571428571428571	0.6363636363636364	0.3333333333333333	0.7692307692307693	0.7777777777777778
0.0	0.0	0.0	0.3333333333333333	0.0909090909090909	0.0714285714285714	0.2857142857142857	0.6363636363636364	0.5	0.5384615384615384	0.2222222222222222
0.0	0.0	0.1111111111111111	0.2222222222222222	0.1818181818181818	0.1428571428571428	0.5	0.6363636363636364	0.3333333333333333	0.4615384615384615	0.7777777777777778
0.0	0.0	0.1111111111111111	0.2222222222222222	0.0909090909090909	0.2142857142857142	0.4285714285714285	0.6363636363636364	0.5	0.3846153846153846	0.6666666666666666
0.0	0.0	0.0	0.0555555555555555	0.0714285714285714	0.1875	0.0909090909090909	0.3571428571428571	0.25	0.25	0.7777777777777778
0.0	0.0	0.0909090909090909	0.2222222222222222	0.0714285714285714	0.25	0.1818181818181818	0.3571428571428571	0.875	0.75	0.5555555555555556
0.0	0.0	0.1818181818181818	0.1666666666666666	0.1428571428571428	0.125	0.0909090909090909	0.3571428571428571	0.5	0.625	0.6666666666666666
0.0	0.0	0.1818181818181818	0.1666666666666666	0.3571428571428571	0.25	0.1818181818181818	0.3571428571428571	0.375	0.5	0.6666666666666666
0.0	0.0	0.1666666666666666	0.1428571428571428	0.0	0.0	0.2941176470588235	0.5	0.5625	0.8571428571428571	0.5
0.0	0.0	0.1666666666666666	0.2142857142857142	0.375	0.125	0.1764705882352941	0.5	0.5625	0.4285714285714285	0.25
0.0	0.0	0.1666666666666666	0.1428571428571428	0.375	0.375	0.2352941176470588	0.5	0.625	0.7142857142857143	0.5
0.0	0.0	0.2777777777777778	0.2142857142857142	0.25	0.25	0.0588235294117647	0.5	0.625	0.1428571428571428	0.625
0.0	0.0	0.1111111111111111	0.1818181818181818	0.2857142857142857	0.1	0.0	0.2	0.3	0.5294117647058824	0.5
0.0	0.0	0.1666666666666666	0.1818181818181818	0.4285714285714285	0.0	0.1666666666666666	0.2	0.5	0.7058823529411765	0.4285714285714285
0.0	0.0	0.2222222222222222	0.1818181818181818	0.2857142857142857	0.0	0.1666666666666666	0.2	0.4	0.7058823529411765	0.5714285714285714
0.0	0.0	0.2222222222222222	0.3181818181818182	0.1428571428571428	0.4	0.0	0.2	0.3	0.4705882352941176	0.8571428571428571
0.0	0.0	0.1	0.1	0.0	0.1	0.3333333333333333	0.4444444444444444	0.6363636363636364	0.5714285714285714	0.6666666666666666
0.0	0.0909090909090909	0.2	0.1	0.0	0.1	0.1904761904761904	0.4444444444444444	0.6363636363636364	0.3571428571428571	0.6666666666666666
0.0	0.0	0.1	0.2	0.0	0.0	0.238095238095238	0.4444444444444444	0.6363636363636364	0.5714285714285714	0.6666666666666666
0.0	0.0909090909090909	0.0	0.2	0.0	0.1	0.238095238095238	0.4444444444444444	0.2727272727272727	0.5714285714285714	0.7333333333333333
0.0	0.0	0.0	0.1	0.0909090909090909	0.1428571428571428	0.25	0.5833333333333334	0.4166666666666667	0.6	0.5555555555555556
0.0	0.0	0.0	0.1	0.5454545454545454	0.1428571428571428	0.1875	0.5833333333333334	0.75	0.7	0.5
0.0	0.1052631578947368	0.2857142857142857	0.1	0.1818181818181818	0.1428571428571428	0.125	0.5833333333333334	0.5833333333333334	0.5	0.6111111111111112
0.0	0.0	0.0	0.3	0.2727272727272727	0.5714285714285714	0.1875	0.5833333333333334	0.5833333333333334	0.4	0.6666666666666666
0.0	0.0	0.5454545454545454	0.3571428571428571	0.0	0.2222222222222222	0.1666666666666666	0.4444444444444444	0.4444444444444444	0.5	0.3125
0.0	0.0	0.1818181818181818	0.2142857142857142	0.4285714285714285	0.1111111111111111	0.3333333333333333	0.4444444444444444	0.4444444444444444	0.2222222222222222	0.5625
0.0	0.1111111111111111	0.0909090909090909	0.3571428571428571	0.0	0.2222222222222222	0.0	0.4444444444444444	0.8888888888888888	0.7777777777777778	0.375
0.0	0.0	0.1818181818181818	0.2857142857142857	0.4285714285714285	0.1111111111111111	0.1666666666666666	0.4444444444444444	0.5555555555555556	0.3888888888888889	0.5
0.0	0.0	0.1428571428571428	0.1875	0.1428571428571428	0.2857142857142857	0.2	0.5	0.5555555555555556	0.4285714285714285	0.4545454545454545
0.0	0.0	0.0714285714285714	0.1875	0.0714285714285714	0.1428571428571428	0.4	0.5	0.3333333333333333	0.1428571428571428	0.7272727272727273
0.0	0.0	0.0714285714285714	0.0625	0.1428571428571428	0.2857142857142857	0.4	0.5	0.5555555555555556	0.2857142857142857	0.5454545454545454
0.0666666666666666	0.0	0.0714285714285714	0.1875	0.0714285714285714	0.4285714285714285	0.2	0.5	0.5555555555555556	0.8571428571428571	0.7272727272727273
0.0	0.0	0.4285714285714285	0.1666666666666666	0.3333333333333333	0.0	0.1666666666666666	0.2727272727272727	0.6666666666666666	0.5714285714285714	0.4117647058823529
0.0	0.0	0.1428571428571428	0.25	0.1666666666666666	0.4444444444444444	0.4166666666666667	0.2727272727272727	0.4444444444444444	0.4285714285714285	0.6470588235294118
0.0	0.0	0.3571428571428571	0.1666666666666666	0.5	0.3888888888888889	0.3333333333333333	0.2727272727272727	0.5555555555555556	0.5	0.8235294117647058
0.0	0.0	0.0714285714285714	0.1666666666666666	0.3333333333333333	0.2777777777777778	0.5	0.2727272727272727	0.6666666666666666	0.5714285714285714	0.7647058823529411
0.0	0.0	0.0	0.0769230769230769	0.1428571428571428	0.2727272727272727	0.2307692307692307	0.8	0.5	0.3529411764705882	0.7333333333333333
0.0	0.0	0.25	0.3076923076923077	0.2857142857142857	0.1818181818181818	0.3076923076923077	0.8	0.5833333333333334	0.4705882352941176	0.7333333333333333
0.0	0.0	0.0	0.2307692307692307	0.2857142857142857	0.1818181818181818	0.0769230769230769	0.8	0.6666666666666666	0.7058823529411765	0.7333333333333333
0.0	0.0	0.125	0.0769230769230769	0.1428571428571428	0.0909090909090909	0.1538461538461538	0.8	0.6666666666666666	0.5882352941176471	0.6
0.0	0.0	0.1111111111111111	0.1875	0.4	0.0769230769230769	0.3333333333333333	0.4166666666666667	0.625	0.5	0.6666666666666666
0.0	0.0	0.2777777777777778	0.125	0.0	0.1538461538461538	0.0833333333333333	0.4166666666666667	0.4375	0.6	0.4444444444444444
0.0	0.0	0.1666666666666666	0.1875	0.0	0.0769230769230769	0.1666666666666666	0.4166666666666667	0.625	0.5	0.7777777777777778
0.0	0.0	0.2222222222222222	0.1875	0.0	0.3076923076923077	0.1666666666666666	0.4166666666666667	0.6875	0.3	0.5555555555555556
0.0	0.0	0.2222222222222222	0.3333333333333333	0.1111111111111111	0.1176470588235294	0.0	0.4285714285714285	0.5	0.4615384615384615	0.5
0.0	0.0	0.1111111111111111	0.1666666666666666	0.2222222222222222	0.0588235294117647	0.1428571428571428	0.4285714285714285	0.3	0.3076923076923077	0.6666666666666666
0.0	0.0	0.3333333333333333	0.1111111111111111	0.0	0.1764705882352941	0.0	0.4285714285714285	0.6	0.3076923076923077	0.5
0.0	0.0	0.0	0.2222222222222222	0.1111111111111111	0.0	0.0	0.4285714285714285	0.6	0.7692307692307693	0.5
0.0	0.0	0.0	0.3478260869565217	0.2222222222222222	0.2222222222222222	0.1538461538461538	0.4	0.3333333333333333	0.3571428571428571	0.8571428571428571
0.0	0.0	0.1666666666666666	0.1304347826086956	0.2222222222222222	0.0555555555555555	0.1538461538461538	0.4	0.5555555555555556	0.4285714285714285	0.5714285714285714
0.0	0.0	0.25	0.2608695652173913	0.1111111111111111	0.1111111111111111	0.1538461538461538	0.4	0.1111111111111111	0.2857142857142857	0.4285714285714285
0.0	0.0	0.1666666666666666	0.1304347826086956	0.2222222222222222	0.1666666666666666	0.1538461538461538	0.4	0.6666666666666666	0.5714285714285714	0.5714285714285714
0.0	0.0	0.3	0.2307692307692307	0.1	0.0666666666666666	0.2142857142857142	0.35	0.875	0.3333333333333333	0.5
0.0	0.0	0.2	0.1538461538461538	0.1	0.2	0.3571428571428571	0.35	0.375	0.8333333333333334	0.5
0.0	0.0	0.3	0.3846153846153846	0.5	0.0	0.1428571428571428	0.35	0.25	0.5	0.875
0.0	0.0	0.2	0.2307692307692307	0.0	0.1333333333333333	0.3571428571428571	0.35	0.625	0.5	0.75
0.0	0.0	0.25	0.0	0.2857142857142857	0.0625	0.2	0.5	0.6	0.6666666666666666	0.4444444444444444
0.0	0.0	0.125	0.1111111111111111	0.2142857142857142	0.3125	0.0	0.5	0.3	0.7777777777777778	0.6666666666666666
0.0	0.0	0.0	0.0	0.1428571428571428	0.125	0.0	0.5	0.6	0.5555555555555556	0.5555555555555556
0.0	0.0	0.125	0.1111111111111111	0.2142857142857142	0.0625	0.4	0.5	0.6	0.6666666666666666	0.6666666666666666
0.0	0.0	0.2142857142857142	0.0	0.1428571428571428	0.25	0.1428571428571428	0.5294117647058824	0.4666666666666667	0.2941176470588235	0.6923076923076923
0.0	0.0	0.3571428571428571	0.1666666666666666	0.2857142857142857	0.375	0.2857142857142857	0.5294117647058824	0.4666666666666667	0.4705882352941176	0.3076923076923077
0.0	0.0	0.1428571428571428	0.5	0.1428571428571428	0.5	0.5714285714285714	0.5294117647058824	0.7333333333333333	0.5294117647058824	0.8461538461538461
0.0	0.0	0.0714285714285714	0.1666666666666666	0.1428571428571428	0.125	0.0	0.5294117647058824	0.6	0.4705882352941176	0.5384615384615384
0.0	0.0	0.0	0.1538461538461538	0.1176470588235294	0.0909090909090909	0.1666666666666666	0.4666666666666667	0.5	0.5833333333333334	0.8
0.0	0.0	0.0	0.1538461538461538	0.1764705882352941	0.0909090909090909	0.0555555555555555	0.4666666666666667	0.7	0.5	0.6
0.0	0.0	0.0	0.1538461538461538	0.1764705882352941	0.1818181818181818	0.1666666666666666	0.4666666666666667	0.1	0.4166666666666667	0.4
0.0	0.0	0.0769230769230769	0.3076923076923077	0.0588235294117647	0.0909090909090909	0.2222222222222222	0.4666666666666667	0.6	0.3333333333333333	0.8
0.0	0.0	0.1666666666666666	0.1875	0.1	0.25	0.2666666666666666	0.5	0.5	0.3636363636363636	0.6666666666666666
0.0	0.0	0.1666666666666666	0.375	0.3	0.25	0.3333333333333333	0.5	0.25	0.5454545454545454	0.6666666666666666
0.0	0.125	0.0	0.25	0.0	0.0	0.2	0.5	0.4166666666666667	0.4545454545454545	0.5555555555555556
0.0	0.0	0.3333333333333333	0.3125	0.4	0.5	0.4	0.5	0.4166666666666667	0.2727272727272727	0.4444444444444444
0.0	0.0	0.1111111111111111	0.3333333333333333	0.0	0.0	0.0	0.6363636363636364	0.375	0.5454545454545454	0.5263157894736842
0.0	0.0	0.3333333333333333	0.0666666666666666	0.125	0.1666666666666666	0.0	0.6363636363636364	0.625	0.8181818181818182	0.4210526315789473
0.0	0.0	0.0	0.0666666666666666	0.125	0.0	0.0	0.6363636363636364	0.375	0.5454545454545454	0.631578947368421
0.0	0.0	0.0	0.0666666666666666	0.25	0.5	0.0	0.6363636363636364	0.75	0.7272727272727273	0.5263157894736842
0.0	0.0	0.125	0.0833333333333333	0.25	0.1428571428571428	0.0526315789473684	0.6	0.3333333333333333	0.9166666666666666	0.2857142857142857
0.0	0.0	0.0625	0.1666666666666666	0.0	0.0714285714285714	0.1578947368421052	0.6	0.0	0.5	0.4285714285714285
0.0	0.0	0.125	0.0833333333333333	0.1	0.2857142857142857	0.1578947368421052	0.6	0.6666666666666666	0.5833333333333334	0.5714285714285714
0.0	0.0	0.1875	0.0833333333333333	0.05	0.1428571428571428	0.2105263157894736	0.6	0.6666666666666666	0.6666666666666666	0.4285714285714285
0.0	0.0	0.1111111111111111	0.2727272727272727	0.1333333333333333	0.5	0.5555555555555556	0.3571428571428571	0.4444444444444444	0.5714285714285714	0.5333333333333333
0.0	0.0	0.1111111111111111	0.0909090909090909	0.0666666666666666	0.2	0.1111111111111111	0.3571428571428571	0.3333333333333333	0.2857142857142857	0.7333333333333333
0.0	0.0	0.0	0.0909090909090909	0.2	0.1	0.2222222222222222	0.3571428571428571	0.5555555555555556	0.7142857142857143	0.7333333333333333
0.0	0.0	0.1111111111111111	0.1818181818181818	0.0666666666666666	0.2	0.1111111111111111	0.3571428571428571	0.4444444444444444	0.8571428571428571	0.9333333333333332
0.0	0.0	0.1111111111111111	0.2	0.2857142857142857	0.0	0.2142857142857142	0.5	0.6666666666666666	0.7777777777777778	0.4444444444444444
0.0	0.0	0.2222222222222222	0.4	0.4285714285714285	0.1428571428571428	0.5714285714285714	0.5	0.1666666666666666	0.7777777777777778	0.7777777777777778
0.0	0.0	0.0	0.2	0.0	0.0	0.2142857142857142	0.5	0.3333333333333333	0.7777777777777778	0.5555555555555556
0.0	0.0	0.1111111111111111	0.4	0.4285714285714285	0.1428571428571428	0.1428571428571428	0.5	0.8333333333333334	0.7777777777777778	0.5555555555555556
0.0	0.0	0.1538461538461538	0.1818181818181818	0.1666666666666666	0.25	0.0	0.4666666666666667	0.4444444444444444	0.75	0.3333333333333333
0.0	0.0	0.2307692307692307	0.1818181818181818	0.0833333333333333	0.25	0.2	0.4666666666666667	0.3333333333333333	0.75	0.6666666666666666
0.0	0.0	0.2307692307692307	0.1818181818181818	0.25	0.25	0.2	0.4666666666666667	0.5555555555555556	0.5	0.4666666666666667
0.0	0.0	0.0769230769230769	0.0909090909090909	0.0833333333333333	0.3125	0.0	0.4666666666666667	0.5555555555555556	0.5	0.4666666666666667
0.0	0.0	0.1428571428571428	0.1333333333333333	0.2	0.1111111111111111	0.1538461538461538	0.6363636363636364	0.5384615384615384	0.5	0.4545454545454545
0.0	0.0	0.0	0.2	0.0	0.1111111111111111	0.2307692307692307	0.6363636363636364	0.5384615384615384	0.6	0.4545454545454545
0.0	0.0	0.0	0.0666666666666666	0.2	0.2222222222222222	0.1538461538461538	0.6363636363636364	0.5384615384615384	0.2	0.3636363636363636
0.0	0.0	0.0	0.0666666666666666	0.2	0.3333333333333333	0.1538461538461538	0.6363636363636364	0.6923076923076923	0.5	0.4545454545454545
0.0	0.0	0.2	0.2727272727272727	0.2307692307692307	0.1428571428571428	0.3636363636363636	0.6363636363636364	0.5	0.5714285714285714	0.3333333333333333
0.0	0.0	0.2	0.1818181818181818	0.3076923076923077	0.2857142857142857	0.1818181818181818	0.6363636363636364	0.75	0.3571428571428571	0.6666666666666666
0.0	0.0	0.2	0.2727272727272727	0.3076923076923077	0.1428571428571428	0.2727272727272727	0.6363636363636364	0.5	0.4285714285714285	0.5833333333333334
0.0	0.0	0.1	0.2727272727272727	0.0769230769230769	0.2857142857142857	0.0	0.6363636363636364	0.5	0.7142857142857143	0.5833333333333334
0.0	0.0	0.1	0.0909090909090909	0.3333333333333333	0.2142857142857142	0.0714285714285714	0.5833333333333334	0.8	0.3125	0.4615384615384615
0.0	0.0	0.2	0.0909090909090909	0.1111111111111111	0.1428571428571428	0.2857142857142857	0.5833333333333334	0.5	0.625	0.5384615384615384
0.0	0.0	0.0	0.1818181818181818	0.2222222222222222	0.2857142857142857	0.1428571428571428	0.5833333333333334	0.2	0.375	0.3846153846153846
0.0	0.0	0.3	0.0909090909090909	0.1111111111111111	0.2857142857142857	0.2142857142857142	0.5833333333333334	0.4	0.5625	0.6153846153846154
0.0	0.0	0.0625	0.0	0.0	0.1	0.1052631578947368	0.6	0.5714285714285714	0.625	0.7142857142857143
0.0	0.0	0.1875	0.0	0.6666666666666666	0.25	0.2631578947368421	0.6	0.4285714285714285	0.375	0.5714285714285714
0.0	0.0	0.1875	0.0	0.3333333333333333	0.2	0.1578947368421052	0.6	0.5714285714285714	0.4375	0.0
0.0	0.0	0.0625	0.0	0.1666666666666666	0.1	0.1578947368421052	0.6	0.4285714285714285	0.375	0.4285714285714285
0.0	0.0	0.2222222222222222	0.0833333333333333	0.1111111111111111	0.3333333333333333	0.2307692307692307	0.5	0.3529411764705882	0.4615384615384615	0.6
0.0	0.0	0.0	0.0833333333333333	0.1666666666666666	0.2222222222222222	0.2307692307692307	0.5	0.4705882352941176	0.5384615384615384	0.8
0.0	0.0	0.0	0.4166666666666667	0.0	0.1111111111111111	0.2307692307692307	0.5	0.5294117647058824	0.6923076923076923	0.4
0.0	0.0	0.1111111111111111	0.0833333333333333	0.1666666666666666	0.3333333333333333	0.0769230769230769	0.5	0.4117647058823529	0.6923076923076923	0.4


==> figs/texdata/order_box_non_additive_gp_topological_divergence.tsv <==
topic	cam	score	das	non-additive-unregularized-gp-small	nogam	avici-0-5	varsort	notears	randsort	rtwosort
0.0	0.0588235294117647	0.0	0.0	0.1	0.0666666666666666	0.1818181818181818	0.8333333333333334	0.6428571428571429	0.5	0.7692307692307693
0.0	0.1176470588235294	0.0	0.2	0.0	0.0	0.1818181818181818	0.5	0.6428571428571429	0.3125	0.7692307692307693
0.0	0.0	0.0	0.2	0.1	0.0	0.1818181818181818	0.5	0.6428571428571429	0.5	0.6923076923076923
0.0	0.0588235294117647	0.0	0.2	0.1	0.0	0.1818181818181818	0.3333333333333333	0.6428571428571429	0.5	0.6153846153846154
0.0	0.0	0.25	0.2	0.1428571428571428	0.1111111111111111	0.0	0.625	0.8333333333333334	0.6	0.7222222222222222
0.0	0.0	0.25	0.1	0.0714285714285714	0.1111111111111111	0.0	0.4375	0.8333333333333334	0.8	0.7222222222222222
0.0909090909090909	0.2727272727272727	0.1666666666666666	0.1	0.0714285714285714	0.2222222222222222	0.0	0.4375	0.8333333333333334	0.5	0.7222222222222222
0.0	0.0	0.1666666666666666	0.1	0.1428571428571428	0.1111111111111111	0.375	0.5625	0.8333333333333334	0.6	0.6111111111111112
0.1333333333333333	0.0	0.0	0.2352941176470588	0.0	0.1	0.2666666666666666	0.6363636363636364	0.4545454545454545	0.3333333333333333	0.6666666666666666
0.0	0.1666666666666666	0.0	0.2352941176470588	0.1428571428571428	0.2	0.4	0.1818181818181818	0.4545454545454545	0.8333333333333334	0.75
0.0666666666666666	0.0	0.0588235294117647	0.1764705882352941	0.1428571428571428	0.1	0.0666666666666666	0.3636363636363636	0.4545454545454545	0.6666666666666666	0.3333333333333333
0.1333333333333333	0.0	0.0	0.1764705882352941	0.0	0.4	0.2	0.7272727272727273	0.4545454545454545	0.5	0.5
0.0	0.0	0.1428571428571428	0.1	0.1538461538461538	0.0	0.0	0.6	0.2857142857142857	0.375	0.6923076923076923
0.0	0.0	0.2857142857142857	0.3	0.3076923076923077	0.0714285714285714	0.25	0.4	0.2857142857142857	0.75	0.7692307692307693
0.0	0.0	0.2857142857142857	0.0	0.2307692307692307	0.3571428571428571	0.0	0.4	0.2857142857142857	0.375	0.8461538461538461
0.0	0.0	0.0	0.0	0.1538461538461538	0.0	0.25	0.6	0.2857142857142857	0.375	0.6153846153846154
0.0	0.0	0.0769230769230769	0.0	0.4444444444444444	0.1111111111111111	0.375	0.125	0.25	0.3571428571428571	0.5
0.0	0.0	0.0	0.1111111111111111	0.0	0.2222222222222222	0.25	0.875	0.25	0.5714285714285714	0.4166666666666667
0.0	0.0	0.0	0.0	0.1111111111111111	0.4444444444444444	0.125	0.375	0.25	0.5	0.5
0.0	0.0	0.1538461538461538	0.3333333333333333	0.1111111111111111	0.1111111111111111	0.25	0.75	0.25	0.7142857142857143	0.5
0.0	0.0	0.0	0.125	0.2352941176470588	0.1	0.1428571428571428	0.6	0.8	0.5	0.75
0.0	0.0	0.2	0.25	0.1764705882352941	0.1	0.3571428571428571	0.2	0.8	0.7	0.4375
0.1428571428571428	0.0	0.0	0.25	0.1176470588235294	0.1	0.1428571428571428	0.4	0.8	0.7	0.3125
0.0	0.0	0.05	0.125	0.0588235294117647	0.1	0.2142857142857142	0.3	0.8	0.4	0.6875
0.0	0.0	0.0	0.125	0.125	0.1	0.0833333333333333	0.4615384615384615	0.3333333333333333	0.5454545454545454	1.0
0.0	0.0	0.125	0.0	0.0	0.3	0.1666666666666666	0.4615384615384615	0.3333333333333333	0.3636363636363636	0.5555555555555556
0.0	0.0714285714285714	0.125	0.0	0.0	0.2	0.1666666666666666	0.3076923076923077	0.3333333333333333	0.6363636363636364	0.4444444444444444
0.0	0.0	0.0	0.0	0.0	0.0	0.0833333333333333	0.3076923076923077	0.3333333333333333	0.6363636363636364	0.6666666666666666
0.0	0.0	0.0	0.3076923076923077	0.1428571428571428	0.0666666666666666	0.1	0.2222222222222222	0.3333333333333333	0.6666666666666666	0.6666666666666666
0.0	0.0	0.0	0.0769230769230769	0.0714285714285714	0.0666666666666666	0.3	0.5555555555555556	0.3333333333333333	0.4444444444444444	0.8
0.0	0.0	0.1428571428571428	0.2307692307692307	0.1428571428571428	0.2	0.2	0.6666666666666666	0.3333333333333333	0.6666666666666666	0.5333333333333333
0.0	0.0	0.0	0.1538461538461538	0.0	0.1333333333333333	0.2	0.5555555555555556	0.3333333333333333	0.5555555555555556	0.5333333333333333
0.0	0.0	0.0625	0.0625	0.0666666666666666	0.1666666666666666	0.2105263157894736	0.6363636363636364	0.25	0.5555555555555556	0.5882352941176471
0.0666666666666666	0.1111111111111111	0.0	0.0	0.1333333333333333	0.0	0.0526315789473684	0.5454545454545454	0.25	0.2222222222222222	0.5294117647058824
0.0	0.1111111111111111	0.1875	0.0625	0.1333333333333333	0.0	0.1052631578947368	0.3636363636363636	0.25	0.2222222222222222	0.7647058823529411
0.0	0.0	0.0625	0.0625	0.0	0.0	0.1052631578947368	0.3636363636363636	0.25	0.6666666666666666	0.5294117647058824
0.0	0.0	0.25	0.0476190476190476	0.1428571428571428	0.1333333333333333	0.1538461538461538	0.2941176470588235	0.5	0.4444444444444444	0.8888888888888888
0.0	0.0	0.0	0.1428571428571428	0.1428571428571428	0.1333333333333333	0.3846153846153846	0.6470588235294118	0.5	0.6666666666666666	0.5555555555555556
0.0	0.0	0.0	0.2857142857142857	0.1428571428571428	0.2	0.1538461538461538	0.4705882352941176	0.5	0.5555555555555556	0.5555555555555556
0.0	0.1	0.0	0.238095238095238	0.1428571428571428	0.1333333333333333	0.3846153846153846	0.2352941176470588	0.5	0.5555555555555556	0.7777777777777778
0.0	0.0	0.1428571428571428	0.2857142857142857	0.1	0.1666666666666666	0.3333333333333333	0.375	0.4444444444444444	0.6153846153846154	0.5833333333333334
0.0	0.0	0.0	0.0	0.1	0.3333333333333333	0.5	0.375	0.4444444444444444	0.3076923076923077	0.75
0.0	0.0	0.0	0.2857142857142857	0.1	0.1666666666666666	0.1666666666666666	0.75	0.4444444444444444	0.5384615384615384	0.75
0.0	0.0	0.3571428571428571	0.0	0.1	0.5	0.0	0.25	0.4444444444444444	0.4615384615384615	0.5
0.0	0.0	0.1176470588235294	0.3888888888888889	0.0909090909090909	0.3333333333333333	0.25	0.4666666666666667	0.4666666666666667	0.3846153846153846	0.6666666666666666
0.0	0.125	0.1176470588235294	0.0555555555555555	0.3636363636363636	0.3333333333333333	0.125	0.5333333333333333	0.4666666666666667	0.3846153846153846	0.6
0.1428571428571428	0.125	0.0	0.1111111111111111	0.1818181818181818	0.1666666666666666	0.0625	0.4666666666666667	0.4666666666666667	0.5384615384615384	0.4666666666666667
0.0	0.125	0.0588235294117647	0.2777777777777778	0.0909090909090909	0.0	0.3125	0.6	0.4666666666666667	0.3076923076923077	0.2
0.0	0.0625	0.1428571428571428	0.0714285714285714	0.0833333333333333	0.0588235294117647	0.05	0.5714285714285714	0.6666666666666666	0.5454545454545454	1.0
0.0	0.0	0.0	0.1428571428571428	0.0	0.1176470588235294	0.05	0.3571428571428571	0.6666666666666666	0.5454545454545454	0.7777777777777778
0.0	0.0	0.0	0.0714285714285714	0.1666666666666666	0.1764705882352941	0.1	0.7857142857142857	0.6666666666666666	0.4545454545454545	0.3333333333333333
0.0	0.0	0.0	0.0	0.0833333333333333	0.0	0.05	0.6428571428571429	0.6666666666666666	0.4545454545454545	0.4444444444444444
0.0	0.0	0.25	0.2	0.125	0.2307692307692307	0.1111111111111111	0.4	0.5833333333333334	0.75	0.8
0.0	0.0	0.1875	0.0	0.0625	0.0	0.2222222222222222	0.5333333333333333	0.5833333333333334	0.5	0.6
0.1111111111111111	0.0	0.0625	0.1	0.0	0.0769230769230769	0.2222222222222222	0.6	0.5833333333333334	0.375	0.2
0.0	0.0	0.0625	0.3	0.125	0.3076923076923077	0.0	0.5333333333333333	0.5833333333333334	0.75	0.8
0.0	0.0555555555555555	0.5555555555555556	0.1666666666666666	0.0625	0.2222222222222222	0.25	0.4285714285714285	0.7142857142857143	0.7142857142857143	1.0
0.0	0.1111111111111111	0.2222222222222222	0.2777777777777778	0.125	0.0	0.0	0.2142857142857142	0.7142857142857143	0.4285714285714285	0.875
0.0714285714285714	0.0	0.3333333333333333	0.1666666666666666	0.1875	0.1111111111111111	0.125	0.3571428571428571	0.7142857142857143	0.2857142857142857	0.625
0.0	0.0555555555555555	0.0	0.2222222222222222	0.1875	0.0	0.625	0.3571428571428571	0.7142857142857143	0.5714285714285714	0.625
0.0	0.1111111111111111	0.0909090909090909	0.1875	0.25	0.375	0.0833333333333333	0.4444444444444444	0.5	0.5	0.5
0.0	0.0	0.0	0.0	0.25	0.0	0.1666666666666666	0.2222222222222222	0.5	0.8333333333333334	0.7857142857142857
0.0	0.0	0.0909090909090909	0.1875	0.125	0.0	0.0833333333333333	0.8888888888888888	0.5	0.6666666666666666	0.6428571428571429
0.0	0.2222222222222222	0.0909090909090909	0.0625	0.25	0.125	0.25	0.3333333333333333	0.5	0.3333333333333333	0.3571428571428571
0.0	0.0	0.0	0.0588235294117647	0.0833333333333333	0.0714285714285714	0.1666666666666666	0.3846153846153846	0.8333333333333334	0.6	0.4
0.0	0.0	0.0909090909090909	0.1764705882352941	0.1666666666666666	0.1428571428571428	0.0833333333333333	0.3846153846153846	0.8333333333333334	0.2666666666666666	0.7
0.0	0.1	0.2727272727272727	0.0	0.0833333333333333	0.0714285714285714	0.0833333333333333	0.5384615384615384	0.8333333333333334	0.5333333333333333	0.8
0.125	0.0	0.0	0.0	0.0	0.0714285714285714	0.0833333333333333	0.6923076923076923	0.8333333333333334	0.6	0.55
0.0	0.0	0.0588235294117647	0.0	0.125	0.0909090909090909	0.2	0.8	0.1538461538461538	0.25	0.7058823529411765
0.0	0.0	0.0	0.125	0.25	0.0909090909090909	0.0666666666666666	0.2	0.1538461538461538	0.25	0.7647058823529411
0.0	0.0714285714285714	0.0	0.125	0.0	0.0909090909090909	0.0666666666666666	0.4666666666666667	0.1538461538461538	0.125	0.7647058823529411
0.0	0.0714285714285714	0.0	0.0	0.0	0.1818181818181818	0.2	0.4666666666666667	0.1538461538461538	0.875	0.5294117647058824
0.0	0.1666666666666666	0.0	0.0833333333333333	0.1578947368421052	0.0	0.0	0.7142857142857143	0.375	0.4	0.6
0.0	0.0555555555555555	0.0	0.1666666666666666	0.2105263157894736	0.1666666666666666	0.375	0.4285714285714285	0.375	0.4	0.5
0.0	0.0555555555555555	0.4285714285714285	0.1666666666666666	0.1052631578947368	0.0833333333333333	0.0	0.5714285714285714	0.375	0.4	0.5
0.0	0.0	0.5714285714285714	0.0833333333333333	0.1578947368421052	0.1666666666666666	0.0	0.5714285714285714	0.375	0.5333333333333333	0.9
0.0	0.0	0.0	0.1	0.2666666666666666	0.1111111111111111	0.125	0.5294117647058824	0.2222222222222222	0.3	0.7692307692307693
0.0	0.0	0.0	0.2	0.0666666666666666	0.0	0.125	0.5294117647058824	0.2222222222222222	0.6	0.8461538461538461
0.0	0.0	0.2	0.0	0.2	0.1111111111111111	0.125	0.7647058823529411	0.2222222222222222	0.4	0.7692307692307693
0.0	0.0	0.0	0.2	0.0	0.1111111111111111	0.125	0.5294117647058824	0.2222222222222222	0.3	0.6923076923076923
0.0	0.0666666666666666	0.2	0.1428571428571428	0.1764705882352941	0.25	0.2	0.4705882352941176	0.8888888888888888	0.5	0.3888888888888889
0.0	0.0	0.4	0.1428571428571428	0.1176470588235294	0.0833333333333333	0.3333333333333333	0.2941176470588235	0.8888888888888888	0.75	0.7222222222222222
0.0	0.0	0.1	0.1428571428571428	0.2352941176470588	0.0833333333333333	0.4	0.5294117647058824	0.8888888888888888	0.4166666666666667	0.4444444444444444
0.0	0.0	0.1	0.0	0.2352941176470588	0.1666666666666666	0.2	0.2941176470588235	0.8888888888888888	0.6666666666666666	0.8333333333333334
0.0	0.0	0.1666666666666666	0.2222222222222222	0.2307692307692307	0.125	0.1111111111111111	0.4285714285714285	0.8	0.4	0.7142857142857143
0.125	0.0	0.1666666666666666	0.2222222222222222	0.3846153846153846	0.1875	0.4444444444444444	0.2857142857142857	0.8	0.4	0.5714285714285714
0.0	0.0	0.0833333333333333	0.3333333333333333	0.3076923076923077	0.125	0.2222222222222222	0.8571428571428571	0.8	0.6666666666666666	0.4285714285714285
0.0	0.0	0.0	0.1111111111111111	0.1538461538461538	0.1875	0.1111111111111111	0.0	0.8	0.4	0.7142857142857143
0.0	0.0	0.1428571428571428	0.1538461538461538	0.0909090909090909	0.4285714285714285	0.0	0.25	0.2142857142857142	0.6666666666666666	0.6153846153846154
0.0	0.0	0.0714285714285714	0.3076923076923077	0.2727272727272727	0.0	0.2857142857142857	0.0	0.2142857142857142	0.3333333333333333	0.5384615384615384
0.0	0.0	0.5	0.2307692307692307	0.5454545454545454	0.1428571428571428	0.0	0.5	0.2142857142857142	0.4	0.5384615384615384
0.0	0.0	0.0714285714285714	0.1538461538461538	0.0909090909090909	0.1428571428571428	0.2857142857142857	0.75	0.2142857142857142	0.4	0.6923076923076923
0.0833333333333333	0.0	0.1	0.1428571428571428	0.0714285714285714	0.2857142857142857	0.0	0.4375	0.3333333333333333	0.5789473684210527	0.7142857142857143
0.0	0.0	0.1	0.0	0.0	0.7142857142857143	0.8571428571428571	0.5625	0.3333333333333333	0.631578947368421	0.5714285714285714
0.0	0.0	0.4	0.0	0.2142857142857142	0.1428571428571428	0.0	0.5625	0.3333333333333333	0.4210526315789473	0.5714285714285714
0.0	0.0	0.3	0.1428571428571428	0.1428571428571428	0.0	0.1428571428571428	0.3125	0.3333333333333333	0.5263157894736842	0.8571428571428571
0.0	0.0	0.2	0.3333333333333333	0.1111111111111111	0.0	0.0	0.6666666666666666	0.1111111111111111	0.3636363636363636	0.4166666666666667
0.0	0.0	0.2	0.0	0.2222222222222222	0.1666666666666666	0.0	0.7777777777777778	0.1111111111111111	0.4545454545454545	0.75
0.0	0.0625	0.2	0.0833333333333333	0.3333333333333333	0.1666666666666666	0.0	0.5555555555555556	0.1111111111111111	0.2727272727272727	0.8333333333333334
0.0	0.0	0.4	0.0833333333333333	0.3333333333333333	0.0	0.125	0.5555555555555556	0.1111111111111111	0.6363636363636364	0.8333333333333334
0.0	0.0	0.0625	0.0666666666666666	0.2	0.0714285714285714	0.1428571428571428	0.5454545454545454	0.25	0.4615384615384615	0.6666666666666666
0.0	0.0	0.125	0.0666666666666666	0.0666666666666666	0.5714285714285714	0.0714285714285714	0.2727272727272727	0.25	0.3076923076923077	0.6666666666666666
0.0	0.0	0.125	0.2	0.1333333333333333	0.1428571428571428	0.0714285714285714	0.4545454545454545	0.25	0.6923076923076923	0.5833333333333334
0.0	0.0	0.0625	0.2	0.3333333333333333	0.0714285714285714	0.0714285714285714	0.2727272727272727	0.25	0.4615384615384615	0.75
0.0	0.0	0.0833333333333333	0.0	0.2	0.2666666666666666	0.1578947368421052	0.6666666666666666	0.5	0.3333333333333333	0.4444444444444444
0.125	0.0	0.0	0.0714285714285714	0.25	0.1333333333333333	0.2105263157894736	0.25	0.5	0.6	0.4444444444444444
0.0	0.0769230769230769	0.0	0.0714285714285714	0.25	0.2666666666666666	0.2105263157894736	0.5833333333333334	0.5	0.7333333333333333	1.0
0.125	0.0	0.0	0.2142857142857142	0.25	0.2	0.1578947368421052	0.3333333333333333	0.5	0.5333333333333333	1.0
0.0	0.0	0.25	0.0	0.0	0.1538461538461538	0.0	0.6	0.7777777777777778	0.6666666666666666	0.7777777777777778
0.0	0.0	0.125	0.1	0.1	0.0769230769230769	0.0	0.2	0.7777777777777778	0.3333333333333333	1.0
0.0	0.0	0.0	0.0	0.0	0.0769230769230769	0.0	0.8	0.7777777777777778	0.1111111111111111	1.0
0.125	0.0	0.0	0.1	0.1	0.0769230769230769	0.0	0.4	0.7777777777777778	0.6666666666666666	0.6666666666666666
0.0	0.0	0.631578947368421	0.2727272727272727	0.1875	0.1764705882352941	0.2307692307692307	0.3846153846153846	0.7692307692307693	0.4545454545454545	0.5555555555555556
0.0666666666666666	0.0769230769230769	0.2105263157894736	0.2727272727272727	0.3125	0.2941176470588235	0.2307692307692307	0.4615384615384615	0.7692307692307693	0.4545454545454545	0.6666666666666666
0.0666666666666666	0.1538461538461538	0.0526315789473684	0.0	0.125	0.2352941176470588	0.1538461538461538	0.5384615384615384	0.7692307692307693	0.5454545454545454	0.5555555555555556
0.0	0.0	0.2105263157894736	0.0909090909090909	0.125	0.3529411764705882	0.0	0.3076923076923077	0.7692307692307693	0.5454545454545454	0.4444444444444444
0.2	0.0	0.0769230769230769	0.1666666666666666	0.125	0.0666666666666666	0.1428571428571428	0.3076923076923077	0.3333333333333333	0.2727272727272727	0.6666666666666666
0.0	0.0	0.0769230769230769	0.0833333333333333	0.125	0.0666666666666666	0.1428571428571428	0.6923076923076923	0.3333333333333333	0.3636363636363636	0.5555555555555556
0.0	0.0	0.2307692307692307	0.4166666666666667	0.125	0.0666666666666666	0.1428571428571428	0.3846153846153846	0.3333333333333333	0.4545454545454545	0.5555555555555556
0.0	0.0	0.1538461538461538	0.0833333333333333	0.125	0.4	0.1428571428571428	0.7692307692307693	0.3333333333333333	0.0909090909090909	0.6666666666666666


==> figs/texdata/sachs_box_topological_divergence.tsv <==
topic	cam	add-gp	avici-0-5	nogam	score	das	notears	rtwosort
0.3529411764705882	0.4117647058823529	0.20588235294117646		0.5294117647058824	0.5294117647058824	0.5882352941176471	0.5882352941176471	0.3529411764705882
0.7058823529411765	0.8235294117647058	0.2941176470588235		0.4705882352941176	0.4705882352941176	0.7058823529411765	0.5882352941176471	0.2941176470588235
0.7647058823529411	0.5882352941176471	0.7647058823529411		0.2941176470588235	0.3529411764705882	0.3529411764705882	0.2941176470588235	0.3529411764705882
0.3529411764705882	0.6470588235294118	0.2352941176470588		0.5294117647058824	0.5294117647058824	0.5882352941176471	0.5882352941176471	0.4117647058823529
0.7058823529411765	0.6470588235294118	0.19117647058823528		0.6470588235294118	0.5294117647058824	0.5294117647058824	0.7058823529411765	0.4117647058823529
				0.4705882352941176	0.4705882352941176	0.6470588235294118		


==> figs/texdata/sachs_box_topological_divergence_no_b2camp.tsv <==
topic	cam	add-gp	avici-0-5	nogam	score	das	notears	rtwosort
0.3529411764705882	0.4117647058823529	0.20588235294117646		0.5294117647058824	0.5294117647058824	0.5882352941176471	0.5882352941176471	0.3529411764705882
0.7058823529411765	0.8235294117647058	0.2941176470588235		0.4705882352941176	0.4705882352941176	0.7058823529411765	0.5882352941176471	0.2941176470588235
0.7647058823529411	0.5882352941176471	0.7647058823529411		0.2941176470588235	0.3529411764705882	0.3529411764705882	0.2941176470588235	0.3529411764705882
0.3529411764705882	0.6470588235294118	0.2352941176470588		0.5294117647058824	0.5294117647058824	0.5882352941176471	0.5882352941176471	0.4117647058823529
0.7058823529411765	0.6470588235294118	0.19117647058823528		0.6470588235294118	0.5294117647058824	0.5294117647058824	0.7058823529411765	0.4117647058823529
0.4705882352941176	0.3529411764705882	0.2352941176470588		0.4705882352941176	0.4705882352941176	0.6470588235294118	0.5882352941176471	0.1764705882352941
0.6470588235294118	0.4117647058823529	0.2647058823529411		0.5294117647058824	0.3529411764705882	0.4705882352941176	0.5294117647058824	0.5882352941176471
0.6470588235294118	0.5882352941176471	0.13235294117647056		0.5294117647058824	0.5294117647058824	0.5294117647058824	0.4117647058823529	0.4705882352941176
0.4117647058823529	0.2941176470588235	0.5441176470588236		0.4117647058823529	0.5294117647058824	0.5882352941176471	0.4705882352941176	0.4117647058823529
0.5882352941176471	0.4117647058823529	0.13235294117647056		0.5294117647058824	0.5294117647058824	0.5294117647058824	0.5294117647058824	0.2941176470588235
0.8235294117647058	0.6470588235294118	0.1764705882352941		0.5882352941176471	0.5294117647058824	0.4705882352941176	0.4705882352941176	0.3529411764705882
0.4705882352941176	0.6470588235294118	0.1176470588235294		0.5294117647058824	0.5294117647058824	0.5294117647058824	0.5882352941176471	0.2941176470588235
0.4705882352941176	0.7647058823529411	0.14705882352941174		0.4705882352941176	0.5294117647058824	0.5294117647058824	0.6470588235294118	0.4117647058823529


==> figs/texdata/sachs_method_context_topological_divergence_heatmap.tsv <==
x	y	z	label
0	0	0.20588235294117646	0.21
1	0	0.2941176470588235	0.29
2	0	0.7647058823529411	0.76
3	0	0.2352941176470588	0.24
4	0	0.19117647058823528	0.19
5	0	0.2352941176470588	0.24
6	0	0.2647058823529411	0.26
7	0	0.13235294117647056	0.13
8	0	0.5441176470588236	0.54
9	0	0.13235294117647056	0.13
10	0	0.1764705882352941	0.18
11	0	0.1176470588235294	0.12
12	0	0.14705882352941174	0.15
13	0	0.2647058823529411	0.26
0	1	0.5882352941176471	0.59
1	1	0.5882352941176471	0.59
2	1	0.2941176470588235	0.29
3	1	0.5882352941176471	0.59
4	1	0.7058823529411765	0.71
5	1	0.5882352941176471	0.59
6	1	0.5294117647058824	0.53
7	1	0.4117647058823529	0.41
8	1	0.4705882352941176	0.47
9	1	0.5294117647058824	0.53
10	1	0.4705882352941176	0.47
11	1	0.5882352941176471	0.59
12	1	0.6470588235294118	0.65
13	1	0.5384615384615384	0.54
0	2	0.3529411764705882	0.35
1	2	0.7058823529411765	0.71
2	2	0.7647058823529411	0.76
3	2	0.3529411764705882	0.35
4	2	0.7058823529411765	0.71
5	2	0.4705882352941176	0.47
6	2	0.6470588235294118	0.65
7	2	0.6470588235294118	0.65
8	2	0.4117647058823529	0.41
9	2	0.5882352941176471	0.59
10	2	0.8235294117647058	0.82
11	2	0.4705882352941176	0.47
12	2	0.4705882352941176	0.47
13	2	0.5701357466063348	0.57
0	3	0.3529411764705882	0.35
1	3	0.2941176470588235	0.29
2	3	0.3529411764705882	0.35
3	3	0.4117647058823529	0.41
4	3	0.4117647058823529	0.41
5	3	0.1764705882352941	0.18
6	3	0.5882352941176471	0.59
7	3	0.4705882352941176	0.47
8	3	0.4117647058823529	0.41
9	3	0.2941176470588235	0.29
10	3	0.3529411764705882	0.35
11	3	0.2941176470588235	0.29
12	3	0.4117647058823529	0.41
13	3	0.3710407239819004	0.37
0	4	0.4117647058823529	0.41
1	4	0.8235294117647058	0.82
2	4	0.5882352941176471	0.59
3	4	0.6470588235294118	0.65
4	4	0.6470588235294118	0.65
5	4	0.3529411764705882	0.35
6	4	0.4117647058823529	0.41
7	4	0.5882352941176471	0.59
8	4	0.2941176470588235	0.29
9	4	0.4117647058823529	0.41
10	4	0.6470588235294118	0.65
11	4	0.6470588235294118	0.65
12	4	0.7647058823529411	0.76
13	4	0.5565610859728507	0.56
0	5	0.5294117647058824	0.53
1	5	0.4705882352941176	0.47
2	5	0.3529411764705882	0.35
3	5	0.5294117647058824	0.53
4	5	0.5294117647058824	0.53
5	5	0.4705882352941176	0.47
6	5	0.3529411764705882	0.35
7	5	0.5294117647058824	0.53
8	5	0.5294117647058824	0.53
9	5	0.5294117647058824	0.53
10	5	0.5294117647058824	0.53
11	5	0.5294117647058824	0.53
12	5	0.5294117647058824	0.53
13	5	0.4932126696832579	0.49
0	6	0.5294117647058824	0.53
1	6	0.4705882352941176	0.47
2	6	0.2941176470588235	0.29
3	6	0.5294117647058824	0.53
4	6	0.6470588235294118	0.65
5	6	0.4705882352941176	0.47
6	6	0.5294117647058824	0.53
7	6	0.5294117647058824	0.53
8	6	0.4117647058823529	0.41
9	6	0.5294117647058824	0.53
10	6	0.5882352941176471	0.59
11	6	0.5294117647058824	0.53
12	6	0.4705882352941176	0.47
13	6	0.502262443438914	0.50
0	7	0.5882352941176471	0.59
1	7	0.7058823529411765	0.71
2	7	0.3529411764705882	0.35
3	7	0.5882352941176471	0.59
4	7	0.5294117647058824	0.53
5	7	0.6470588235294118	0.65
6	7	0.4705882352941176	0.47
7	7	0.5294117647058824	0.53
8	7	0.5882352941176471	0.59
9	7	0.5294117647058824	0.53
10	7	0.4705882352941176	0.47
11	7	0.5294117647058824	0.53
12	7	0.5294117647058824	0.53
13	7	0.5429864253393665	0.54
0	8	0.5294117647058824	0.53
1	8	0.5294117647058824	0.53
2	8	0.8235294117647058	0.82
3	8	0.3529411764705882	0.35
4	8	0.5294117647058824	0.53
5	8	0.5882352941176471	0.59
6	8	0.4705882352941176	0.47
7	8	0.5294117647058824	0.53
8	8	0.2941176470588235	0.29
9	8	0.4705882352941176	0.47
10	8	0.5294117647058824	0.53
11	8	0.4705882352941176	0.47
12	8	0.3529411764705882	0.35
13	8	0.497737556561086	0.50


==> figs/texdata/sachs_pairwise_flip_heatmap.tsv <==
x	y	node	condition	flip_fraction	label
0	0	PKA	cd3cd28	0.0	0.0
1	0	PKC	cd3cd28	0.0	0.0
2	0	Plcg	cd3cd28	0.0	0.0
3	0	PIP3	cd3cd28	0.0	0.0
4	0	Erk	cd3cd28	0.0	0.0
5	0	Jnk	cd3cd28	0.0	0.0
6	0	Akt	cd3cd28	0.0	0.0
7	0	PIP2	cd3cd28	0.0	0.0
8	0	P38	cd3cd28	0.0	0.0
9	0	Mek	cd3cd28	0.0	0.0
10	0	Raf	cd3cd28	0.0	0.0
0	1	PKA	cd3cd28_icam2	0.0	0.0
1	1	PKC	cd3cd28_icam2	0.1	0.1
2	1	Plcg	cd3cd28_icam2	0.1	0.1
3	1	PIP3	cd3cd28_icam2	0.2	0.2
4	1	Erk	cd3cd28_icam2	0.4	0.4
5	1	Jnk	cd3cd28_icam2	0.3	0.3
6	1	Akt	cd3cd28_icam2	0.3	0.3
7	1	PIP2	cd3cd28_icam2	0.4	0.4
8	1	P38	cd3cd28_icam2	0.4	0.4
9	1	Mek	cd3cd28_icam2	0.1	0.1
10	1	Raf	cd3cd28_icam2	0.1	0.1
0	2	PKA	cd3cd28_u0126	0.2	0.2
1	2	PKC	cd3cd28_u0126	0.1	0.1
2	2	Plcg	cd3cd28_u0126	0.4	0.4
3	2	PIP3	cd3cd28_u0126	0.4	0.4
4	2	Erk	cd3cd28_u0126	0.3	0.3
5	2	Jnk	cd3cd28_u0126	0.4	0.4
6	2	Akt	cd3cd28_u0126	0.4	0.4
7	2	PIP2	cd3cd28_u0126	0.4	0.4
8	2	P38	cd3cd28_u0126	0.4	0.4
9	2	Mek	cd3cd28_u0126	0.6	0.6
10	2	Raf	cd3cd28_u0126	0.6	0.6
0	3	PKA	cd3cd28_aktinhib	0.0	0.0
1	3	PKC	cd3cd28_aktinhib	0.2	0.2
2	3	Plcg	cd3cd28_aktinhib	0.2	0.2
3	3	PIP3	cd3cd28_aktinhib	0.3	0.3
4	3	Erk	cd3cd28_aktinhib	0.3	0.3
5	3	Jnk	cd3cd28_aktinhib	0.4	0.4
6	3	Akt	cd3cd28_aktinhib	0.2	0.2
7	3	PIP2	cd3cd28_aktinhib	0.4	0.4
8	3	P38	cd3cd28_aktinhib	0.4	0.4
9	3	Mek	cd3cd28_aktinhib	0.0	0.0
10	3	Raf	cd3cd28_aktinhib	0.0	0.0
0	4	PKA	cd3cd28icam2_aktinhib	0.0	0.0
1	4	PKC	cd3cd28icam2_aktinhib	0.1	0.1
2	4	Plcg	cd3cd28icam2_aktinhib	0.1	0.1
3	4	PIP3	cd3cd28icam2_aktinhib	0.0	0.0
4	4	Erk	cd3cd28icam2_aktinhib	0.6	0.6
5	4	Jnk	cd3cd28icam2_aktinhib	0.4	0.4
6	4	Akt	cd3cd28icam2_aktinhib	0.4	0.4
7	4	PIP2	cd3cd28icam2_aktinhib	0.4	0.4
8	4	P38	cd3cd28icam2_aktinhib	0.4	0.4
9	4	Mek	cd3cd28icam2_aktinhib	0.2	0.2
10	4	Raf	cd3cd28icam2_aktinhib	0.2	0.2
0	5	PKA	cd3cd28_g0076	0.8	0.8
1	5	PKC	cd3cd28_g0076	0.8	0.8
2	5	Plcg	cd3cd28_g0076	0.6	0.6
3	5	PIP3	cd3cd28_g0076	0.8	0.8
4	5	Erk	cd3cd28_g0076	0.6	0.6
5	5	Jnk	cd3cd28_g0076	0.8	0.8
6	5	Akt	cd3cd28_g0076	0.8	0.8
7	5	PIP2	cd3cd28_g0076	0.8	0.8
8	5	P38	cd3cd28_g0076	0.8	0.8
9	5	Mek	cd3cd28_g0076	0.7	0.7
10	5	Raf	cd3cd28_g0076	0.5	0.5
0	6	PKA	cd3cd28icam2_g0076	0.0	0.0
1	6	PKC	cd3cd28icam2_g0076	0.9	0.9
2	6	Plcg	cd3cd28icam2_g0076	0.6	0.6
3	6	PIP3	cd3cd28icam2_g0076	0.6	0.6
4	6	Erk	cd3cd28icam2_g0076	0.7	0.7
5	6	Jnk	cd3cd28icam2_g0076	0.7	0.7
6	6	Akt	cd3cd28icam2_g0076	0.6	0.6
7	6	PIP2	cd3cd28icam2_g0076	0.6	0.6
8	6	P38	cd3cd28icam2_g0076	0.7	0.7
9	6	Mek	cd3cd28icam2_g0076	0.8	0.8
10	6	Raf	cd3cd28icam2_g0076	0.6	0.6
0	7	PKA	cd3cd28_ly	0.0	0.0
1	7	PKC	cd3cd28_ly	0.1	0.1
2	7	Plcg	cd3cd28_ly	0.1	0.1
3	7	PIP3	cd3cd28_ly	0.0	0.0
4	7	Erk	cd3cd28_ly	0.0	0.0
5	7	Jnk	cd3cd28_ly	0.0	0.0
6	7	Akt	cd3cd28_ly	0.1	0.1
7	7	PIP2	cd3cd28_ly	0.1	0.1
8	7	P38	cd3cd28_ly	0.2	0.2
9	7	Mek	cd3cd28_ly	0.0	0.0
10	7	Raf	cd3cd28_ly	0.0	0.0
0	8	PKA	cd3cd28_psitect	0.2	0.2
1	8	PKC	cd3cd28_psitect	0.3	0.3
2	8	Plcg	cd3cd28_psitect	0.3	0.3
3	8	PIP3	cd3cd28_psitect	0.2	0.2
4	8	Erk	cd3cd28_psitect	0.4	0.4
5	8	Jnk	cd3cd28_psitect	0.3	0.3
6	8	Akt	cd3cd28_psitect	0.3	0.3
7	8	PIP2	cd3cd28_psitect	0.7	0.7
8	8	P38	cd3cd28_psitect	0.1	0.1
9	8	Mek	cd3cd28_psitect	0.1	0.1
10	8	Raf	cd3cd28_psitect	0.1	0.1


==> figs/texdata/sachs_pairwise_flip_main_conditions.tsv <==
x	y	flip_fraction	label
0	0	0.2	0.2
1	0	0.1	0.1
2	0	0.4	0.4
3	0	0.4	0.4
4	0	0.3	0.3
5	0	0.4	0.4
6	0	0.4	0.4
7	0	0.4	0.4
8	0	0.4	0.4
9	0	0.6	0.6
10	0	0.6	0.6
0	1	0.8	0.8
1	1	0.8	0.8
2	1	0.6	0.6
3	1	0.8	0.8
4	1	0.6	0.6
5	1	0.8	0.8
6	1	0.8	0.8
7	1	0.8	0.8
8	1	0.8	0.8
9	1	0.7	0.7
10	1	0.5	0.5
0	2	0.2	0.2
1	2	0.3	0.3
2	2	0.3	0.3
3	2	0.2	0.2
4	2	0.4	0.4
5	2	0.3	0.3
6	2	0.3	0.3
7	2	0.7	0.7
8	2	0.1	0.1
9	2	0.1	0.1
10	2	0.1	0.1
0	3	0.0	0.0
1	3	0.1	0.1
2	3	0.1	0.1
3	3	0.0	0.0
4	3	0.0	0.0
5	3	0.0	0.0
6	3	0.1	0.1
7	3	0.1	0.1
8	3	0.2	0.2
9	3	0.0	0.0
10	3	0.0	0.0


==> figs/texdata/sachs_pairwise_flip_plus_topdiv_main.tsv <==
x	y	z	label
0	0	0.2	0.2
1	0	0.1	0.1
2	0	0.4	0.4
3	0	0.4	0.4
4	0	0.3	0.3
5	0	0.4	0.4
6	0	0.4	0.4
7	0	0.4	0.4
8	0	0.4	0.4
9	0	0.6	0.6
10	0	0.6	0.6
11	0	0.2647058823529411	0.26
0	1	0.8	0.8
1	1	0.8	0.8
2	1	0.6	0.6
3	1	0.8	0.8
4	1	0.6	0.6
5	1	0.8	0.8
6	1	0.8	0.8
7	1	0.8	0.8
8	1	0.8	0.8
9	1	0.7	0.7
10	1	0.5	0.5
11	1	0.7647058823529411	0.76
0	2	0.2	0.2
1	2	0.3	0.3
2	2	0.3	0.3
3	2	0.2	0.2
4	2	0.4	0.4
5	2	0.3	0.3
6	2	0.3	0.3
7	2	0.7	0.7
8	2	0.1	0.1
9	2	0.1	0.1
10	2	0.1	0.1
11	2	0.2352941176470588	0.24
0	3	0.0	0.0
1	3	0.1	0.1
2	3	0.1	0.1
3	3	0.0	0.0
4	3	0.0	0.0
5	3	0.0	0.0
6	3	0.1	0.1
7	3	0.1	0.1
8	3	0.2	0.2
9	3	0.0	0.0
10	3	0.0	0.0
11	3	0.19117647058823528	0.19


==> figs/texdata/sachs_rank_shift_heatmap.tsv <==
x	y	node	condition	rank_shift	label
0	0	PKA	cd3cd28	0.0	+0
1	0	PKC	cd3cd28	0.0	+0
2	0	Plcg	cd3cd28	0.0	+0
3	0	PIP3	cd3cd28	0.0	+0
4	0	Erk	cd3cd28	0.0	+0
5	0	Jnk	cd3cd28	0.0	+0
6	0	Akt	cd3cd28	0.0	+0
7	0	PIP2	cd3cd28	0.0	+0
8	0	P38	cd3cd28	0.0	+0
9	0	Mek	cd3cd28	0.0	+0
10	0	Raf	cd3cd28	0.0	+0
0	1	PKA	cd3cd28_icam2	0.0	+0
1	1	PKC	cd3cd28_icam2	1.0	+1
2	1	Plcg	cd3cd28_icam2	1.0	+1
3	1	PIP3	cd3cd28_icam2	-2.0	-2
4	1	Erk	cd3cd28_icam2	4.0	+4
5	1	Jnk	cd3cd28_icam2	1.0	+1
6	1	Akt	cd3cd28_icam2	1.0	+1
7	1	PIP2	cd3cd28_icam2	-2.0	-2
8	1	P38	cd3cd28_icam2	-4.0	-4
9	1	Mek	cd3cd28_icam2	1.0	+1
10	1	Raf	cd3cd28_icam2	-1.0	-1
0	2	PKA	cd3cd28_u0126	2.0	+2
1	2	PKC	cd3cd28_u0126	-1.0	-1
2	2	Plcg	cd3cd28_u0126	4.0	+4
3	2	PIP3	cd3cd28_u0126	4.0	+4
4	2	Erk	cd3cd28_u0126	-3.0	-3
5	2	Jnk	cd3cd28_u0126	0.0	+0
6	2	Akt	cd3cd28_u0126	4.0	+4
7	2	PIP2	cd3cd28_u0126	2.0	+2
8	2	P38	cd3cd28_u0126	0.0	+0
9	2	Mek	cd3cd28_u0126	-6.0	-6
10	2	Raf	cd3cd28_u0126	-6.0	-6
0	3	PKA	cd3cd28_aktinhib	0.0	+0
1	3	PKC	cd3cd28_aktinhib	2.0	+2
2	3	Plcg	cd3cd28_aktinhib	0.0	+0
3	3	PIP3	cd3cd28_aktinhib	3.0	+3
4	3	Erk	cd3cd28_aktinhib	3.0	+3
5	3	Jnk	cd3cd28_aktinhib	-4.0	-4
6	3	Akt	cd3cd28_aktinhib	2.0	+2
7	3	PIP2	cd3cd28_aktinhib	-2.0	-2
8	3	P38	cd3cd28_aktinhib	-4.0	-4
9	3	Mek	cd3cd28_aktinhib	0.0	+0
10	3	Raf	cd3cd28_aktinhib	0.0	+0
0	4	PKA	cd3cd28icam2_aktinhib	0.0	+0
1	4	PKC	cd3cd28icam2_aktinhib	1.0	+1
2	4	Plcg	cd3cd28icam2_aktinhib	-1.0	-1
3	4	PIP3	cd3cd28icam2_aktinhib	0.0	+0
4	4	Erk	cd3cd28icam2_aktinhib	6.0	+6
5	4	Jnk	cd3cd28icam2_aktinhib	2.0	+2
6	4	Akt	cd3cd28icam2_aktinhib	0.0	+0
7	4	PIP2	cd3cd28icam2_aktinhib	-2.0	-2
8	4	P38	cd3cd28icam2_aktinhib	-4.0	-4
9	4	Mek	cd3cd28icam2_aktinhib	0.0	+0
10	4	Raf	cd3cd28icam2_aktinhib	-2.0	-2
0	5	PKA	cd3cd28_g0076	8.0	+8
1	5	PKC	cd3cd28_g0076	8.0	+8
2	5	Plcg	cd3cd28_g0076	2.0	+2
3	5	PIP3	cd3cd28_g0076	4.0	+4
4	5	Erk	cd3cd28_g0076	6.0	+6
5	5	Jnk	cd3cd28_g0076	-2.0	-2
6	5	Akt	cd3cd28_g0076	0.0	+0
7	5	PIP2	cd3cd28_g0076	-6.0	-6
8	5	P38	cd3cd28_g0076	-8.0	-8
9	5	Mek	cd3cd28_g0076	-7.0	-7
10	5	Raf	cd3cd28_g0076	-5.0	-5
0	6	PKA	cd3cd28icam2_g0076	0.0	+0
1	6	PKC	cd3cd28icam2_g0076	9.0	+9
2	6	Plcg	cd3cd28icam2_g0076	4.0	+4
3	6	PIP3	cd3cd28icam2_g0076	4.0	+4
4	6	Erk	cd3cd28icam2_g0076	5.0	+5
5	6	Jnk	cd3cd28icam2_g0076	3.0	+3
6	6	Akt	cd3cd28icam2_g0076	-4.0	-4
7	6	PIP2	cd3cd28icam2_g0076	-4.0	-4
8	6	P38	cd3cd28icam2_g0076	-3.0	-3
9	6	Mek	cd3cd28icam2_g0076	-8.0	-8
10	6	Raf	cd3cd28icam2_g0076	-6.0	-6
0	7	PKA	cd3cd28_ly	0.0	+0
1	7	PKC	cd3cd28_ly	1.0	+1
2	7	Plcg	cd3cd28_ly	-1.0	-1
3	7	PIP3	cd3cd28_ly	0.0	+0
4	7	Erk	cd3cd28_ly	0.0	+0
5	7	Jnk	cd3cd28_ly	0.0	+0
6	7	Akt	cd3cd28_ly	1.0	+1
7	7	PIP2	cd3cd28_ly	1.0	+1
8	7	P38	cd3cd28_ly	-2.0	-2
9	7	Mek	cd3cd28_ly	0.0	+0
10	7	Raf	cd3cd28_ly	0.0	+0
0	8	PKA	cd3cd28_psitect	2.0	+2
1	8	PKC	cd3cd28_psitect	3.0	+3
2	8	Plcg	cd3cd28_psitect	-1.0	-1
3	8	PIP3	cd3cd28_psitect	0.0	+0
4	8	Erk	cd3cd28_psitect	4.0	+4
5	8	Jnk	cd3cd28_psitect	1.0	+1
6	8	Akt	cd3cd28_psitect	-1.0	-1
7	8	PIP2	cd3cd28_psitect	-7.0	-7
8	8	P38	cd3cd28_psitect	-1.0	-1
9	8	Mek	cd3cd28_psitect	1.0	+1
10	8	Raf	cd3cd28_psitect	-1.0	-1


==> figs/texdata/sachs_topdiv_main_conditions.tsv <==
x	y	label
0	0.2647058823529411	0.26
1	0.7647058823529411	0.76
2	0.2352941176470588	0.24
3	0.19117647058823528	0.19


==> figs/texdata/three_node_example.csv <==
x y z
0 0 1.020525985956192
1 0 2.0541754961013794
2 0 0.987848949432373
0 1 1.0599008977413178
1 1 2.1308188915252684
2 1 0.98786364197731
0 2 1.1150580585002898
1 2 1.9084211736917496
2 2 0.9513806402683258


==> figs/texdata/three_variable_intervention_mse_gp_hard.tsv <==
xgboost_noniv	xgboost_iv	tabpfn_noniv	tabpfn_iv	cfm_noniv	cfm_iv
0.01860933168457624	0.10927040344142427	0.012657539590012165	0.08285730259710758	0.025970783128618863	0.050710974674120626
0.017571102465445985	2.0168366912379385	0.012926840724354374	0.4514250854238542	0.020399176864538793	0.10296906665052047
0.02059865623284396	0.16409797610571095	0.009394638501172335	0.08988494814413972	0.029896488469752194	0.06294306561571363
0.01589314982657052	0.07990023372398637	0.01133523967090721	0.0724883955073589	0.023130240387623034	0.055677904858143716
0.006345277533103382	0.37520725799443333	0.00490666766964197	0.09056328482636408	0.011972535899500491	0.06502950401814847
0.01558483166139657	0.06920813129530017	0.005299418483144374	0.06323062949502621	0.012248422942121803	0.034518174383878546
0.01784438356897022	0.32269044480066034	0.009068342635731573	0.26254763726083574	0.015454086420471969	0.20037715574143292
0.014704783439486672	2.2907487153869015	0.01082451661622324	0.3441700129731859	0.016180216263581005	0.18561586504908187
0.07181105632563546	0.4232755331056745	0.05325847325346172	0.3640226375721709	0.07676558035577301	0.18330905564853808
0.022950209665634123	0.050822660671398824	0.014577922613309662	0.03847338655493047	0.021142533174772486	0.030517552414194998


==> figs/texdata/three_variable_intervention_mse_gp_mech_shift.tsv <==
xgboost_noniv	xgboost_iv	tabpfn_noniv	tabpfn_iv	cfm_noniv	cfm_iv
0.01860933168457624	0.09478468987637138	0.012657539590012165	0.07488460647154294	0.025767170608266297	0.055658687173093996
0.017571102465445985	0.08770414337476662	0.012926840724354374	0.09251577996942077	0.019602431216391724	0.06354921687061414
0.02059865623284396	0.03909709214670857	0.009394638501172335	0.06803775973590971	0.02847079556201599	0.0639321785645303
0.01589314982657052	0.1154585432658855	0.01133523967090721	0.3531234404637803	0.023209246761352758	0.10140714490011454
0.006345277533103382	1.0566159971972657	0.00490666766964197	0.36355577059029337	0.012672737558235447	0.14597541799999156
0.01558483166139657	0.1355442496048317	0.005299418483144374	0.08540064938155027	0.011809074168963379	0.044181220539001476
0.01784438356897022	0.27340613751313253	0.009068342635731573	0.2909908694387443	0.015375399131451284	0.2264045511581572
0.014704783439486672	1.7923678083610903	0.01082451661622324	0.7430412206125341	0.017177622444656492	0.08681298333107142
0.07181105632563546	0.42046258270951015	0.05325847325346172	0.37210392186374897	0.07375375293978416	0.24784751659646048
0.022950209665634123	0.07101486096660496	0.014577922613309662	0.07253721026150145	0.020304405477005998	0.056791382209383075


==> figs/texdata/three_variable_intervention_mse_hard.tsv <==
xgboost_noniv	xgboost_iv	tabpfn_noniv	tabpfn_iv	cfm_noniv	cfm_iv
0.014787163230519663	0.19974173664153766	0.011882550826432855	0.1254199210076086	0.015571281851814833	0.05873892053019288
0.013263512637491977	0.16185334880993105	0.010423373918166228	0.2626675265781356	0.01685805114420186	0.07067339514824167
0.012609860243092238	0.21477706904883034	0.008390110322779233	0.09978781726087403	0.018262338473771487	0.0338297388585732
0.015333867289972195	0.08578744134864584	0.011088949443808767	0.0813884024256262	0.015004563618043257	0.049255650691085145
0.029415906765442146	0.3373787364086768	0.023556134622820746	0.14051301015784826	0.03195224842910172	0.06021451286486673
0.020003084016092146	0.13016812969126426	0.015785556857863658	0.18127985731650892	0.020405310206982413	0.04655208063080604
0.009369121127853734	0.11249175705104561	0.0074132321857712305	0.14943733543925394	0.01417800758874618	0.04728020498741239
0.016727486245259566	0.5059500160050842	0.01106159343594559	0.19709407352108804	0.019105521982567764	0.06332025716386669
0.016579204711668537	0.18597069802760044	0.013880610438676118	0.18357590590516454	0.02221662248876104	0.05227395339798908
0.010188041090543255	0.16779908429357035	0.007885521686209413	0.14691814160121364	0.055414491874138175	0.8995349023082369
0.01860933168457624	0.10927040344142427	0.012657539590012165	0.08285730259710758	0.025970783128618863	0.050710974674120626
0.017571102465445985	2.0168366912379385	0.012926840724354374	0.4514250854238542	0.020399176864538793	0.10296906665052047
0.02059865623284396	0.16409797610571095	0.009394638501172335	0.08988494814413972	0.029896488469752194	0.06294306561571363
0.01589314982657052	0.07990023372398637	0.01133523967090721	0.0724883955073589	0.023130240387623034	0.055677904858143716
0.006345277533103382	0.37520725799443333	0.00490666766964197	0.09056328482636408	0.011972535899500491	0.06502950401814847
0.01558483166139657	0.06920813129530017	0.005299418483144374	0.06323062949502621	0.012248422942121803	0.034518174383878546
0.01784438356897022	0.32269044480066034	0.009068342635731573	0.26254763726083574	0.015454086420471969	0.20037715574143292
0.014704783439486672	2.2907487153869015	0.01082451661622324	0.3441700129731859	0.016180216263581005	0.18561586504908187
0.07181105632563546	0.4232755331056745	0.05325847325346172	0.3640226375721709	0.07676558035577301	0.18330905564853808
0.022950209665634123	0.050822660671398824	0.014577922613309662	0.03847338655493047	0.021142533174772486	0.030517552414194998


==> figs/texdata/three_variable_intervention_mse_mech_shift.tsv <==
xgboost_noniv	xgboost_iv	tabpfn_noniv	tabpfn_iv	cfm_noniv	cfm_iv
0.014787163230519663	0.686517737726773	0.011882550826432855	0.6797414816986075	0.01856276281552734	1.3103333690267505
0.013263512637491977	0.04866134566115813	0.010423373918166228	0.045642452236621715	0.015438551145624679	0.026542230429164683
0.012609860243092238	0.7415454976348638	0.008390110322779233	0.5405341064559979	0.017166625899507508	0.05482059339756789
0.015333867289972195	0.039381146740200004	0.011088949443808767	0.03662856279505878	0.01475279993946647	0.029240406785433264
0.029415906765442146	0.8095344028564571	0.023556134622820746	0.4129810370969161	0.03149983726967264	0.09083266940970681
0.020003084016092146	0.19325718600167513	0.015785556857863658	0.5412661812811536	0.020248064998317744	1.2602646808582263
0.009369121127853734	0.189417561454824	0.0074132321857712305	0.2655101490409346	0.013501738738518385	0.03495286045535039
0.016727486245259566	1.0493008364081693	0.01106159343594559	0.5751998714000934	0.01910649479572003	0.1476765638584497
0.016579204711668537	0.07453697238072202	0.013880610438676118	0.09911360378833581	0.022033889664413765	0.04643756152125821
0.010188041090543255	0.23327689904588356	0.007885521686209413	0.2957156985208244	0.05616562769137252	0.5508264560650735
0.01860933168457624	0.09478468987637138	0.012657539590012165	0.07488460647154294	0.025767170608266297	0.055658687173093996
0.017571102465445985	0.08770414337476662	0.012926840724354374	0.09251577996942077	0.019602431216391724	0.06354921687061414
0.02059865623284396	0.03909709214670857	0.009394638501172335	0.06803775973590971	0.02847079556201599	0.0639321785645303
0.01589314982657052	0.1154585432658855	0.01133523967090721	0.3531234404637803	0.023209246761352758	0.10140714490011454
0.006345277533103382	1.0566159971972657	0.00490666766964197	0.36355577059029337	0.012672737558235447	0.14597541799999156
0.01558483166139657	0.1355442496048317	0.005299418483144374	0.08540064938155027	0.011809074168963379	0.044181220539001476
0.01784438356897022	0.27340613751313253	0.009068342635731573	0.2909908694387443	0.015375399131451284	0.2264045511581572
0.014704783439486672	1.7923678083610903	0.01082451661622324	0.7430412206125341	0.017177622444656492	0.08681298333107142
0.07181105632563546	0.42046258270951015	0.05325847325346172	0.37210392186374897	0.07375375293978416	0.24784751659646048
0.022950209665634123	0.07101486096660496	0.014577922613309662	0.07253721026150145	0.020304405477005998	0.056791382209383075


==> figs/texdata/three_variable_intervention_mse_spline_hard.tsv <==
xgboost_noniv	xgboost_iv	tabpfn_noniv	tabpfn_iv	cfm_noniv	cfm_iv
0.014787163230519663	0.19974173664153766	0.011882550826432855	0.1254199210076086	0.015571281851814833	0.05873892053019288
0.013263512637491977	0.16185334880993105	0.010423373918166228	0.2626675265781356	0.01685805114420186	0.07067339514824167
0.012609860243092238	0.21477706904883034	0.008390110322779233	0.09978781726087403	0.018262338473771487	0.0338297388585732
0.015333867289972195	0.08578744134864584	0.011088949443808767	0.0813884024256262	0.015004563618043257	0.049255650691085145
0.029415906765442146	0.3373787364086768	0.023556134622820746	0.14051301015784826	0.03195224842910172	0.06021451286486673
0.020003084016092146	0.13016812969126426	0.015785556857863658	0.18127985731650892	0.020405310206982413	0.04655208063080604
0.009369121127853734	0.11249175705104561	0.0074132321857712305	0.14943733543925394	0.01417800758874618	0.04728020498741239
0.016727486245259566	0.5059500160050842	0.01106159343594559	0.19709407352108804	0.019105521982567764	0.06332025716386669
0.016579204711668537	0.18597069802760044	0.013880610438676118	0.18357590590516454	0.02221662248876104	0.05227395339798908
0.010188041090543255	0.16779908429357035	0.007885521686209413	0.14691814160121364	0.055414491874138175	0.8995349023082369


==> figs/texdata/three_variable_intervention_mse_spline_mech_shift.tsv <==
xgboost_noniv	xgboost_iv	tabpfn_noniv	tabpfn_iv	cfm_noniv	cfm_iv
0.014787163230519663	0.686517737726773	0.011882550826432855	0.6797414816986075	0.01856276281552734	1.3103333690267505
0.013263512637491977	0.04866134566115813	0.010423373918166228	0.045642452236621715	0.015438551145624679	0.026542230429164683
0.012609860243092238	0.7415454976348638	0.008390110322779233	0.5405341064559979	0.017166625899507508	0.05482059339756789
0.015333867289972195	0.039381146740200004	0.011088949443808767	0.03662856279505878	0.01475279993946647	0.029240406785433264
0.029415906765442146	0.8095344028564571	0.023556134622820746	0.4129810370969161	0.03149983726967264	0.09083266940970681
0.020003084016092146	0.19325718600167513	0.015785556857863658	0.5412661812811536	0.020248064998317744	1.2602646808582263
0.009369121127853734	0.189417561454824	0.0074132321857712305	0.2655101490409346	0.013501738738518385	0.03495286045535039
0.016727486245259566	1.0493008364081693	0.01106159343594559	0.5751998714000934	0.01910649479572003	0.1476765638584497
0.016579204711668537	0.07453697238072202	0.013880610438676118	0.09911360378833581	0.022033889664413765	0.04643756152125821
0.010188041090543255	0.23327689904588356	0.007885521686209413	0.2957156985208244	0.05616562769137252	0.5508264560650735


==> sachs_intervention_stability_note.txt <==
Sachs Intervention Stability Note

Suggested placement
- Experiments section, as a short secondary subsection after the main Sachs result.
- Not for the abstract or headline claim.

Recommended subsection title
- Intervention Stability on Sachs

Paper-ready draft text

Across the Sachs intervention environments, the absolute predictive performance of TabOrder, TabPFN, and the tree-based baseline is broadly comparable under both IID and intervention conditions. In this setting, TabOrder's main advantage is not uniformly lower absolute error, but a smaller change in error relative to its own IID performance when direct-parent or direct-child perturbations are applied. We therefore interpret the result as a stability finding rather than a dominance result.

This distinction matters because a small intervention delta is not, by itself, sufficient evidence of robustness: a poorly fit model can also exhibit a small delta simply because its predictions are already insensitive in the IID setting. For this reason, we report both absolute error and intervention-induced degradation side by side. Under this reading, the Sachs result suggests that TabOrder is comparatively stable under intervention, while remaining roughly tied with the strongest baselines in absolute performance.

If you want a shorter version:

On Sachs, all methods achieve similar absolute performance under both IID and intervention settings. TabOrder's clearest advantage is that its performance degrades less relative to its own IID baseline. We therefore present this result as evidence of intervention stability rather than superior absolute predictive accuracy.

Caveat paragraph

A natural alternative explanation is that a model with weaker IID fit may also show a smaller intervention delta because it is less responsive overall. We therefore avoid interpreting a small delta in isolation. Instead, we evaluate absolute error together with degradation from IID, and interpret the Sachs result as a tradeoff between predictive accuracy and intervention stability.

Recommended figure

Use a two-panel figure.

Panel A: Absolute error by condition
- x-axis: condition
- values: iid, all_direct_parents_randomized, all_direct_children_randomized
- y-axis: mean source-z MAE
- bars or points for: TabOrder finetuned, TabOrder pretrained, TabPFN, tree baseline
- error bars: standard error over environment-seed runs

Panel B: Degradation relative to IID
- x-axis: model
- y-axis: delta source-z MAE relative to IID
- two bars or points per model:
  - parent perturbation minus iid
  - child perturbation minus iid
- horizontal zero line
- error bars: standard error over environment-seed runs

Recommended caption

Absolute performance on Sachs is similar across methods, but TabOrder exhibits smaller degradation relative to its own IID performance under intervention. We therefore interpret the result as evidence of intervention stability rather than uniformly better predictive accuracy.

Recommended table

Columns
- Method
- IID MAE_z
- Parent-perturbed MAE_z
- Child-perturbed MAE_z
- Delta(parent - iid)
- Delta(child - iid)

Recommended narrative framing
- Keep the claim narrow.
- Emphasize stability under perturbation.
- Explicitly state that the methods are roughly tied in absolute performance.
- Explicitly acknowledge that small delta alone can be confounded by underfitting.

What not to claim
- Do not say TabOrder is the best predictor on Sachs.
- Do not say this is definitive evidence of causal robustness.
- Do not present delta alone without absolute IID and intervention values.

Decision rule

Include this result if:
- you need a nuanced secondary empirical point, and
- the paper benefits from showing stability under intervention.

Leave it out if:
- the paper needs one clean empirical headline, or
- the main message would be diluted by a result that is more interpretive than decisive.

